Geodesic Monte Carlo on Embedded Manifolds

Markov chain Monte Carlo methods explicitly defined on the manifold of probability distributions have recently been established. These methods are constructed from diffusions across the manifold and the solution of the equations describing geodesic flows in the Hamilton--Jacobi representation. This paper takes the differential geometric basis of Markov chain Monte Carlo further by considering methods to simulate from probability distributions that themselves are defined on a manifold, with common examples being classes of distributions describing directional statistics. Proposal mechanisms are developed based on the geodesic flows over the manifolds of support for the distributions and illustrative examples are provided for the hypersphere and Stiefel manifold of orthonormal matrices.

==> bvmf_0.dat <==
1 -0.98031
2 -0.93847
3 -0.96843
4 -0.96208
5 -0.93228
6 -0.9249
7 -0.8469
8 -0.88715
9 -0.94126
10 -0.97682
11 -0.95621
12 -0.98549
13 -0.9622
14 -0.87521
15 -0.94315
16 -0.97989
17 -0.96113
18 -0.93979
19 -0.92072
20 -0.99901
21 -0.87534
22 -0.94603
23 -0.97955
24 -0.94943
25 -0.95069
26 -0.96544
27 -0.98743
28 -0.9331
29 -0.91818
30 -0.92676
31 -0.89893
32 -0.90399
33 -0.93853
34 -0.93749
35 -0.99875
36 -0.96916
37 -0.96445
38 -0.98985
39 -0.97135
40 -0.97184
41 -0.91719
42 -0.93826
43 -0.95823
44 -0.90089
45 -0.91679
46 -0.90987
47 -0.93284
48 -0.96721
49 -0.98009
50 -0.94361
51 -0.91928
52 -0.92101
53 -0.97876
54 -0.97543
55 -0.94165
56 -0.92934
57 -0.89378
58 -0.89092
59 -0.93517
60 -0.97369
61 -0.92194
62 -0.98933
63 -0.9885
64 -0.98981
65 -0.9363
66 -0.90939
67 -0.9196
68 -0.98739
69 -0.99194
70 -0.9785
71 -0.95982
72 -0.93221
73 -0.96581
74 -0.96879
75 -0.99404
76 -0.95558
77 -0.96249
78 -0.90478
79 -0.94742
80 -0.94419
81 -0.99268
82 -0.93087
83 -0.93848
84 -0.98344
85 -0.99308
86 -0.95516
87 -0.99008
88 -0.95851
89 -0.93555
90 -0.98741
91 -0.94245
92 -0.88287
93 -0.95681
94 -0.74215
95 -0.75579
96 -0.78652
97 -0.74508
98 -0.8506
99 -0.93402
100 -0.9335
101 -0.82749
102 -0.87437
103 -0.85915
104 -0.94711
105 -0.98393
106 -0.96235
107 -0.92911
108 -0.96476
109 -0.91467
110 -0.93516
111 -0.90168
112 -0.96151
113 -0.96797
114 -0.99036
115 -0.9436
116 -0.95714
117 -0.94901
118 -0.97856
119 -0.95176
120 -0.97814
121 -0.94796
122 -0.95713
123 -0.95228
124 -0.89049
125 -0.92558
126 -0.80252
127 -0.96065
128 -0.91822
129 -0.92513
130 -0.96518
131 -0.96265
132 -0.97348
133 -0.91545
134 -0.89156
135 -0.89084
136 -0.93837
137 -0.96413
138 -0.96631
139 -0.92758
140 -0.9559
141 -0.97008
142 -0.99159
143 -0.96599
144 -0.96722
145 -0.78654
146 -0.9654
147 -0.9224
148 -0.91646
149 -0.95009
150 -0.89768
151 -0.9283
152 -0.9576
153 -0.94433
154 -0.98873
155 -0.99586
156 -0.91422
157 -0.92166
158 -0.96122
159 -0.87959
160 -0.96533
161 -0.9923
162 -0.9201
163 -0.94106
164 -0.8959
165 -0.983
166 -0.94466
167 -0.95645
168 -0.94971
169 -0.96808
170 -0.91482
171 -0.9373
172 -0.93885
173 -0.93136
174 -0.95294
175 -0.96128
176 -0.96689
177 -0.95315
178 -0.93091
179 -0.96799
180 -0.97437
181 -0.96778
182 -0.87291
183 -0.98443
184 -0.91092
185 -0.98323
186 -0.97209
187 -0.8993
188 -0.89359
189 -0.94888
190 -0.9932
191 -0.94707
192 -0.94557
193 -0.93971
194 -0.94697
195 -0.97783
196 -0.93737
197 -0.98326
198 -0.97877
199 -0.97513
200 -0.89837
201 -0.89098
202 -0.90126
203 -0.9549
204 -0.94055
205 -0.97052
206 -0.96446
207 -0.93569
208 -0.89523
209 -0.98641
210 -0.95546
211 -0.98563
212 -0.94867
213 -0.95804
214 -0.99334
215 -0.97286
216 -0.98886
217 -0.98465
218 -0.97418
219 -0.94791
220 -0.86529
221 -0.8725
222 -0.99166
223 -0.89129
224 -0.91613
225 -0.91199
226 -0.96565
227 -0.97573
228 -0.92809
229 -0.91301
230 -0.93152
231 -0.94302
232 -0.85803
233 -0.97147
234 -0.97532
235 -0.98756
236 -0.98097
237 -0.97547
238 -0.98942
239 -0.92027
240 -0.96131
241 -0.85239
242 -0.92545
243 -0.76236
244 -0.81093
245 -0.67486
246 -0.87041
247 -0.90994
248 -0.91334
249 -0.89012
250 -0.92484
251 -0.95157
252 -0.98582
253 -0.96501
254 -0.95814
255 -0.97072
256 -0.97672
257 -0.9788
258 -0.9649
259 -0.94169
260 -0.95922
261 -0.97023
262 -0.94871
263 -0.98182
264 -0.99281
265 -0.95696
266 -0.97032
267 -0.9668
268 -0.95567
269 -0.9645
270 -0.96216
271 -0.98173
272 -0.95506
273 -0.97086
274 -0.97981
275 -0.97768
276 -0.98087
277 -0.96624
278 -0.97016
279 -0.97233
280 -0.99288
281 -0.97662
282 -0.96469
283 -0.98936
284 -0.96738
285 -0.98169
286 -0.97056
287 -0.98935
288 -0.98913
289 -0.92697
290 -0.93981
291 -0.94416
292 -0.85183
293 -0.91674
294 -0.93147
295 -0.90348
296 -0.95499
297 -0.88572
298 -0.83531
299 -0.97009
300 -0.94337
301 -0.93824
302 -0.99224
303 -0.97052
304 -0.99565
305 -0.94952
306 -0.93222
307 -0.97757
308 -0.93278
309 -0.96605
310 -0.96976
311 -0.96324
312 -0.92576
313 -0.97565
314 -0.88557
315 -0.88353
316 -0.88216
317 -0.70065
318 -0.80725
319 -0.82391
320 -0.95665
321 -0.90279
322 -0.95607
323 -0.87221
324 -0.9671
325 -0.90249
326 -0.96673
327 -0.99003
328 -0.93633
329 -0.98963
330 -0.95294
331 -0.98376
332 -0.99406
333 -0.99045
334 -0.96127
335 -0.96797
336 -0.99061
337 -0.98487
338 -0.92461
339 -0.9425
340 -0.95679
341 -0.84717
342 -0.86179
343 -0.94592
344 -0.98595
345 -0.97959
346 -0.93411
347 -0.89725
348 -0.99731
349 -0.94187
350 -0.9455
351 -0.8736
352 -0.99104
353 -0.98253
354 -0.95795
355 -0.98236
356 -0.99562
357 -0.92693
358 -0.94428
359 -0.943
360 -0.96577
361 -0.89591
362 -0.91416
363 -0.94551
364 -0.9888
365 -0.86812
366 -0.92439
367 -0.96264
368 -0.96921
369 -0.95753
370 -0.96577
371 -0.95133
372 -0.96509
373 -0.96707
374 -0.9895
375 -0.97837
376 -0.98727
377 -0.95769
378 -0.97469
379 -0.98916
380 -0.90735
381 -0.79569
382 -0.85823
383 -0.9275
384 -0.96229
385 -0.96913
386 -0.98803
387 -0.99719
388 -0.93599
389 -0.95077
390 -0.94635
391 -0.93652
392 -0.97829
393 -0.95839
394 -0.97197
395 -0.96636
396 -0.97092
397 -0.99207
398 -0.94277
399 -0.9684
400 -0.95449
401 -0.90381
402 -0.9059
403 -0.95173
404 -0.88794
405 -0.9756
406 -0.98644
407 -0.98182
408 -0.85855
409 -0.99519
410 -0.94405
411 -0.96047
412 -0.98742
413 -0.93871
414 -0.88355
415 -0.93817
416 -0.97929
417 -0.87964
418 -0.7651
419 -0.9412
420 -0.91264
421 -0.9439
422 -0.96978
423 -0.96954
424 -0.93569
425 -0.9524
426 -0.95741
427 -0.93723
428 -0.9288
429 -0.96019
430 -0.95736
431 -0.95894
432 -0.94419
433 -0.93506
434 -0.95933
435 -0.92325
436 -0.97832
437 -0.97612
438 -0.95386
439 -0.97643
440 -0.97496
441 -0.98242
442 -0.96555
443 -0.98932
444 -0.96658
445 -0.96166
446 -0.95896
447 -0.93359
448 -0.97322
449 -0.99754
450 -0.96286
451 -0.93943
452 -0.96795
453 -0.95492
454 -0.94841
455 -0.987
456 -0.98032
457 -0.94676
458 -0.97739
459 -0.99963
460 -0.98394
461 -0.94401
462 -0.96604
463 -0.97158
464 -0.96701
465 -0.98407
466 -0.92045
467 -0.97866
468 -0.99832
469 -0.98094
470 -0.96795
471 -0.87577
472 -0.94834
473 -0.95406
474 -0.9651
475 -0.95487
476 -0.96293
477 -0.86935
478 -0.85924
479 -0.94659
480 -0.95417
481 -0.96848
482 -0.94455
483 -0.9782
484 -0.97542
485 -0.98504
486 -0.96737
487 -0.97214
488 -0.90902
489 -0.91685
490 -0.97563
491 -0.97126
492 -0.89166
493 -0.97289
494 -0.97456
495 -0.94212
496 -0.9488
497 -0.98046
498 -0.95933
499 -0.95584
500 -0.96486
501 -0.96108
502 -0.97391
503 -0.94597
504 -0.91754
505 -0.9773
506 -0.93231
507 -0.88007
508 -0.7292
509 -0.8041
510 -0.9392
511 -0.97387
512 -0.98316
513 -0.94047
514 -0.93356
515 -0.97815
516 -0.98817
517 -0.98239
518 -0.91299
519 -0.97834
520 -0.9906
521 -0.97524
522 -0.90815
523 -0.98597
524 -0.93375
525 -0.98465
526 -0.94362
527 -0.92688
528 -0.94782
529 -0.93677
530 -0.97629
531 -0.9628
532 -0.89784
533 -0.79439
534 -0.77293
535 -0.89774
536 -0.99108
537 -0.9538
538 -0.93653
539 -0.98093
540 -0.97187
541 -0.98912
542 -0.93798
543 -0.99758
544 -0.97898
545 -0.98829
546 -0.90717
547 -0.9851
548 -0.96792
549 -0.98693
550 -0.98036
551 -0.98524
552 -0.95804
553 -0.95837
554 -0.9347
555 -0.95063
556 -0.94982
557 -0.91725
558 -0.97321
559 -0.98842
560 -0.98359
561 -0.98324
562 -0.88839
563 -0.91442
564 -0.83547
565 -0.85
566 -0.97518
567 -0.9159
568 -0.96692
569 -0.96802
570 -0.96104
571 -0.96628
572 -0.99819
573 -0.99446
574 -0.89622
575 -0.96294
576 -0.95731
577 -0.94201
578 -0.94597
579 -0.9818
580 -0.98193
581 -0.95679
582 -0.94564
583 -0.96581
584 -0.95814
585 -0.97052
586 -0.98985
587 -0.95825
588 -0.9958
589 -0.99438
590 -0.95796
591 -0.97267
592 -0.93297
593 -0.92134
594 -0.87109
595 -0.93415
596 -0.97597
597 -0.95916
598 -0.9928
599 -0.9353
600 -0.91612
601 -0.95394
602 -0.95111
603 -0.89419
604 -0.90863
605 -0.85426
606 -0.84742
607 -0.94576
608 -0.94614
609 -0.99688
610 -0.97316
611 -0.99128
612 -0.97055
613 -0.89872
614 -0.96226
615 -0.97971
616 -0.97662
617 -0.97567
618 -0.9752
619 -0.94546
620 -0.92058
621 -0.93601
622 -0.9641
623 -0.98706
624 -0.976
625 -0.92768
626 -0.94838
627 -0.94425
628 -0.93192
629 -0.91534
630 -0.98044
631 -0.97957
632 -0.95772
633 -0.99444
634 -0.90159
635 -0.95445
636 -0.91534
637 -0.85881
638 -0.91963
639 -0.99052
640 -0.95789
641 -0.9699
642 -0.98146
643 -0.95443
644 -0.97782
645 -0.82774
646 -0.82976
647 -0.94611
648 -0.94812
649 -0.83061
650 -0.82895
651 -0.96306
652 -0.93175
653 -0.94523
654 -0.95618
655 -0.93519
656 -0.84445
657 -0.81379
658 -0.93475
659 -0.9585
660 -0.96785
661 -0.94735
662 -0.95947
663 -0.98096
664 -0.97896
665 -0.97625
666 -0.93029
667 -0.95499
668 -0.94559
669 -0.92859
670 -0.93187
671 -0.91733
672 -0.95935
673 -0.92213
674 -0.91184
675 -0.97128
676 -0.98647
677 -0.94759
678 -0.92711
679 -0.92496
680 -0.96831
681 -0.97129
682 -0.95398
683 -0.93229
684 -0.95017
685 -0.95268
686 -0.96999
687 -0.95344
688 -0.97984
689 -0.98414
690 -0.97516
691 -0.88813
692 -0.81413
693 -0.86256
694 -0.93826
695 -0.94874
696 -0.99233
697 -0.96924
698 -0.93994
699 -0.91434
700 -0.89343
701 -0.86927
702 -0.95952
703 -0.94852
704 -0.96293
705 -0.97456
706 -0.95887
707 -0.99508
708 -0.9586
709 -0.93027
710 -0.91841
711 -0.92169
712 -0.8857
713 -0.93432
714 -0.98437
715 -0.75704
716 -0.81078
717 -0.91871
718 -0.85988
719 -0.9292
720 -0.99111
721 -0.92263
722 -0.96852
723 -0.9757
724 -0.98164
725 -0.94976
726 -0.94026
727 -0.95141
728 -0.95594
729 -0.93172
730 -0.96623
731 -0.97086
732 -0.94594
733 -0.98854
734 -0.97617
735 -0.90876
736 -0.9931
737 -0.98199
738 -0.94771
739 -0.97967
740 -0.97628
741 -0.95942
742 -0.96282
743 -0.95396
744 -0.90129
745 -0.92546
746 -0.96026
747 -0.88361
748 -0.94734
749 -0.95914
750 -0.94642
751 -0.8938
752 -0.94879
753 -0.97725
754 -0.91393
755 -0.97316
756 -0.95056
757 -0.91129
758 -0.92512
759 -0.93677
760 -0.9701
761 -0.9598
762 -0.96406
763 -0.97513
764 -0.94787
765 -0.93312
766 -0.93968
767 -0.99108
768 -0.96129
769 -0.94962
770 -0.92482
771 -0.97336
772 -0.98894
773 -0.95358
774 -0.88799
775 -0.92764
776 -0.86182
777 -0.96416
778 -0.94514
779 -0.88574
780 -0.95506
781 -0.97404
782 -0.97479
783 -0.93998
784 -0.96929
785 -0.95305
786 -0.9802
787 -0.89967
788 -0.97955
789 -0.99221
790 -0.94379
791 -0.96007
792 -0.9864
793 -0.89223
794 -0.99492
795 -0.9806
796 -0.98426
797 -0.97474
798 -0.96038
799 -0.93843
800 -0.83439
801 -0.92339
802 -0.95631
803 -0.96996
804 -0.99318
805 -0.99299
806 -0.90946
807 -0.98217
808 -0.90064
809 -0.97962
810 -0.91236
811 -0.99279
812 -0.99244
813 -0.92351
814 -0.95499
815 -0.93638
816 -0.96128
817 -0.94889
818 -0.89329
819 -0.90638
820 -0.75018
821 -0.78038
822 -0.7979
823 -0.88399
824 -0.9089
825 -0.94922
826 -0.92191
827 -0.87684
828 -0.8739
829 -0.89314
830 -0.98736
831 -0.94364
832 -0.98173
833 -0.94215
834 -0.93091
835 -0.95913
836 -0.92536
837 -0.93235
838 -0.96494
839 -0.93646
840 -0.98395
841 -0.92655
842 -0.83034
843 -0.94269
844 -0.97705
845 -0.8978
846 -0.91206
847 -0.97345
848 -0.9522
849 -0.97916
850 -0.86274
851 -0.94581
852 -0.95186
853 -0.95462
854 -0.92324
855 -0.98348
856 -0.74234
857 -0.86021
858 -0.82095
859 -0.85472
860 -0.90108
861 -0.98554
862 -0.92649
863 -0.97125
864 -0.94003
865 -0.94565
866 -0.95814
867 -0.96822
868 -0.99936
869 -0.98049
870 -0.96347
871 -0.89379
872 -0.85796
873 -0.83313
874 -0.9456
875 -0.98472
876 -0.92431
877 -0.97287
878 -0.95914
879 -0.96866
880 -0.91014
881 -0.96002
882 -0.98849
883 -0.9967
884 -0.92992
885 -0.93882
886 -0.9535
887 -0.99084
888 -0.99272
889 -0.95991
890 -0.96778
891 -0.96488
892 -0.9866
893 -0.92129
894 -0.93359
895 -0.97563
896 -0.95717
897 -0.96024
898 -0.97686
899 -0.97075
900 -0.96798
901 -0.96508
902 -0.94512
903 -0.9596
904 -0.90256
905 -0.96737
906 -0.97003
907 -0.92381
908 -0.91175
909 -0.92956
910 -0.90909
911 -0.99397
912 -0.97126
913 -0.98782
914 -0.97444
915 -0.98031
916 -0.98719
917 -0.93815
918 -0.96772
919 -0.84311
920 -0.90409
921 -0.9287
922 -0.92006
923 -0.9956
924 -0.96327
925 -0.95037
926 -0.92819
927 -0.9932
928 -0.99437
929 -0.957
930 -0.8518
931 -0.84932
932 -0.93515
933 -0.94005
934 -0.9342
935 -0.93061
936 -0.82999
937 -0.92792
938 -0.99187
939 -0.99117
940 -0.9827
941 -0.97183
942 -0.98067
943 -0.95706
944 -0.99638
945 -0.97152
946 -0.99611
947 -0.96683
948 -0.95818
949 -0.8593
950 -0.87521
951 -0.95179
952 -0.85495
953 -0.86502
954 -0.98535
955 -0.97296
956 -0.9911
957 -0.98861
958 -0.98201
959 -0.99608
960 -0.98135
961 -0.98882
962 -0.95658
963 -0.97814
964 -0.97302
965 -0.97288
966 -0.96621
967 -0.98207
968 -0.97573
969 -0.99763
970 -0.9906
971 -0.98047
972 -0.96877
973 -0.92855
974 -0.97241
975 -0.89468
976 -0.94514
977 -0.9554
978 -0.88073
979 -0.97784
980 -0.9559
981 -0.96013
982 -0.95601
983 -0.97397
984 -0.89627
985 -0.89327
986 -0.98332
987 -0.91653
988 -0.84115
989 -0.85704
990 -0.95726
991 -0.92157
992 -0.94973
993 -0.98906
994 -0.971
995 -0.97072
996 -0.93723
997 -0.97803
998 -0.98044
999 -0.93058
1000 -0.97863


==> bvmf_40.dat <==
1 -0.76693
2 -0.80664
3 -0.86778
4 -0.81254
5 -0.83972
6 -0.81812
7 -0.71976
8 -0.76551
9 -0.75985
10 -0.69147
11 -0.94453
12 -0.78703
13 -0.69896
14 -0.73169
15 -0.82622
16 -0.87442
17 -0.79012
18 -0.82264
19 -0.82726
20 -0.85562
21 -0.81958
22 -0.84871
23 -0.86774
24 -0.85022
25 -0.90091
26 -0.88979
27 -0.84501
28 -0.89778
29 -0.77307
30 -0.80215
31 -0.7992
32 -0.73165
33 -0.77192
34 -0.78896
35 -0.77548
36 -0.72102
37 -0.8737
38 -0.84681
39 -0.78333
40 -0.92857
41 -0.71844
42 -0.7063
43 -0.74292
44 -0.70436
45 -0.60555
46 -0.86106
47 -0.79093
48 -0.82317
49 -0.85678
50 -0.79886
51 -0.71596
52 -0.89078
53 -0.84809
54 -0.82889
55 -0.8818
56 -0.783
57 -0.57659
58 -0.58871
59 -0.83493
60 -0.7997
61 -0.82837
62 -0.95255
63 -0.822
64 -0.8544
65 -0.8476
66 -0.67985
67 -0.72329
68 -0.79119
69 -0.90945
70 -0.79131
71 -0.83287
72 -0.90937
73 -0.82357
74 -0.94803
75 -0.87736
76 -0.82768
77 -0.81028
78 -0.82057
79 -0.76943
80 -0.8062
81 -0.88209
82 -0.75881
83 -0.90795
84 -0.85245
85 -0.90993
86 -0.9092
87 -0.80064
88 -0.85378
89 -0.8576
90 -0.84165
91 -0.81104
92 -0.63211
93 -0.7655
94 -0.59354
95 -0.42356
96 -0.4775
97 -0.40518
98 -0.62977
99 -0.68887
100 -0.79901
101 -0.67169
102 -0.68234
103 -0.72054
104 -0.79706
105 -0.87761
106 -0.67886
107 -0.62698
108 -0.81564
109 -0.90237
110 -0.88986
111 -0.79185
112 -0.7901
113 -0.8057
114 -0.8656
115 -0.81116
116 -0.8157
117 -0.76263
118 -0.75743
119 -0.80963
120 -0.82621
121 -0.84331
122 -0.77009
123 -0.90386
124 -0.67864
125 -0.62505
126 -0.7016
127 -0.77976
128 -0.90819
129 -0.73411
130 -0.75035
131 -0.8007
132 -0.79776
133 -0.82553
134 -0.84654
135 -0.80409
136 -0.89778
137 -0.93008
138 -0.85353
139 -0.79921
140 -0.8026
141 -0.71761
142 -0.89431
143 -0.83039
144 -0.81526
145 -0.53795
146 -0.76078
147 -0.65006
148 -0.77833
149 -0.8065
150 -0.76424
151 -0.8831
152 -0.86848
153 -0.75251
154 -0.83874
155 -0.83608
156 -0.87786
157 -0.74896
158 -0.8368
159 -0.71627
160 -0.87673
161 -0.92252
162 -0.70656
163 -0.77331
164 -0.78418
165 -0.87225
166 -0.91372
167 -0.81538
168 -0.81247
169 -0.83092
170 -0.90916
171 -0.91276
172 -0.84538
173 -0.79129
174 -0.82517
175 -0.79359
176 -0.70311
177 -0.81923
178 -0.8118
179 -0.84752
180 -0.85348
181 -0.72771
182 -0.60193
183 -0.70661
184 -0.77717
185 -0.78677
186 -0.84853
187 -0.84391
188 -0.78132
189 -0.73108
190 -0.87723
191 -0.70453
192 -0.65441
193 -0.70083
194 -0.77769
195 -0.85331
196 -0.92387
197 -0.95309
198 -0.8983
199 -0.82388
200 -0.78944
201 -0.69777
202 -0.72355
203 -0.84174
204 -0.83635
205 -0.85979
206 -0.8953
207 -0.76217
208 -0.76469
209 -0.86802
210 -0.72851
211 -0.66791
212 -0.76205
213 -0.87467
214 -0.88926
215 -0.85865
216 -0.93334
217 -0.93416
218 -0.82347
219 -0.76144
220 -0.69569
221 -0.79083
222 -0.88855
223 -0.66239
224 -0.7077
225 -0.84422
226 -0.92063
227 -0.90846
228 -0.77262
229 -0.74931
230 -0.77665
231 -0.74241
232 -0.68593
233 -0.68641
234 -0.76842
235 -0.86249
236 -0.75207
237 -0.63392
238 -0.80763
239 -0.74569
240 -0.87087
241 -0.74692
242 -0.76991
243 -0.66864
244 -0.54029
245 -0.49845
246 -0.56779
247 -0.63046
248 -0.72102
249 -0.75541
250 -0.80126
251 -0.68648
252 -0.81305
253 -0.86221
254 -0.80659
255 -0.83231
256 -0.91791
257 -0.92538
258 -0.77649
259 -0.69936
260 -0.74314
261 -0.8743
262 -0.93706
263 -0.85799
264 -0.88282
265 -0.83882
266 -0.93156
267 -0.84384
268 -0.87384
269 -0.74867
270 -0.71438
271 -0.7004
272 -0.72636
273 -0.85997
274 -0.85913
275 -0.79767
276 -0.85827
277 -0.8675
278 -0.805
279 -0.85545
280 -0.89198
281 -0.85842
282 -0.96283
283 -0.90058
284 -0.73273
285 -0.83555
286 -0.79217
287 -0.83309
288 -0.81224
289 -0.73184
290 -0.78603
291 -0.75732
292 -0.69341
293 -0.72606
294 -0.76943
295 -0.82204
296 -0.78379
297 -0.65317
298 -0.65931
299 -0.89738
300 -0.82287
301 -0.77333
302 -0.78745
303 -0.71638
304 -0.8648
305 -0.75564
306 -0.87272
307 -0.91937
308 -0.75191
309 -0.8976
310 -0.83306
311 -0.83765
312 -0.71281
313 -0.81827
314 -0.71904
315 -0.64887
316 -0.64616
317 -0.50682
318 -0.40485
319 -0.68073
320 -0.67172
321 -0.66271
322 -0.82171
323 -0.735
324 -0.82782
325 -0.74709
326 -0.68968
327 -0.83583
328 -0.82171
329 -0.70461
330 -0.89162
331 -0.81952
332 -0.8657
333 -0.81269
334 -0.83985
335 -0.91185
336 -0.90642
337 -0.8697
338 -0.81688
339 -0.69962
340 -0.90027
341 -0.72702
342 -0.61076
343 -0.80602
344 -0.85896
345 -0.73099
346 -0.69711
347 -0.70731
348 -0.77289
349 -0.85336
350 -0.81027
351 -0.76
352 -0.87172
353 -0.86343
354 -0.70141
355 -0.73671
356 -0.74933
357 -0.80835
358 -0.72397
359 -0.64806
360 -0.74028
361 -0.68444
362 -0.59461
363 -0.70661
364 -0.75516
365 -0.61837
366 -0.92011
367 -0.81084
368 -0.89505
369 -0.8517
370 -0.7945
371 -0.88225
372 -0.85746
373 -0.78829
374 -0.82158
375 -0.81415
376 -0.77347
377 -0.81799
378 -0.78966
379 -0.86126
380 -0.72751
381 -0.5805
382 -0.48429
383 -0.65986
384 -0.81689
385 -0.85136
386 -0.92311
387 -0.8668
388 -0.89653
389 -0.83796
390 -0.85832
391 -0.82572
392 -0.79647
393 -0.87098
394 -0.85858
395 -0.78904
396 -0.8105
397 -0.86416
398 -0.70753
399 -0.73066
400 -0.80595
401 -0.80062
402 -0.66744
403 -0.72087
404 -0.68168
405 -0.83256
406 -0.85605
407 -0.83512
408 -0.73943
409 -0.87093
410 -0.64852
411 -0.91793
412 -0.86597
413 -0.80094
414 -0.7713
415 -0.862
416 -0.81689
417 -0.83906
418 -0.55782
419 -0.69163
420 -0.68362
421 -0.87562
422 -0.91557
423 -0.74486
424 -0.93053
425 -0.8087
426 -0.88917
427 -0.75559
428 -0.80782
429 -0.85491
430 -0.82846
431 -0.68301
432 -0.81519
433 -0.69349
434 -0.87058
435 -0.91355
436 -0.88552
437 -0.86455
438 -0.80365
439 -0.91607
440 -0.82733
441 -0.80462
442 -0.85812
443 -0.93955
444 -0.69965
445 -0.49618
446 -0.28668
447 -0.56694
448 -0.7889
449 -0.84013
450 -0.79393
451 -0.78098
452 -0.75431
453 -0.92492
454 -0.85886
455 -0.86325
456 -0.76529
457 -0.60381
458 -0.73311
459 -0.77076
460 -0.83366
461 -0.76186
462 -0.78571
463 -0.78357
464 -0.9332
465 -0.75766
466 -0.83497
467 -0.83108
468 -0.88895
469 -0.83901
470 -0.84251
471 -0.75609
472 -0.84936
473 -0.87339
474 -0.85708
475 -0.82428
476 -0.77711
477 -0.79357
478 -0.60534
479 -0.68948
480 -0.76566
481 -0.67093
482 -0.81663
483 -0.73862
484 -0.68288
485 -0.8687
486 -0.82009
487 -0.77467
488 -0.88851
489 -0.7169
490 -0.89887
491 -0.76192
492 -0.73684
493 -0.86815
494 -0.87257
495 -0.77601
496 -0.78895
497 -0.88352
498 -0.74468
499 -0.87895
500 -0.91061
501 -0.88068
502 -0.69481
503 -0.92572
504 -0.88256
505 -0.80062
506 -0.69647
507 -0.69886
508 -0.48998
509 -0.68959
510 -0.6723
511 -0.76272
512 -0.88862
513 -0.74892
514 -0.80356
515 -0.83684
516 -0.86696
517 -0.79566
518 -0.53776
519 -0.85863
520 -0.83798
521 -0.73746
522 -0.94971
523 -0.85661
524 -0.90363
525 -0.7675
526 -0.92454
527 -0.74911
528 -0.5777
529 -0.63678
530 -0.8167
531 -0.79059
532 -0.76207
533 -0.64257
534 -0.60625
535 -0.78988
536 -0.87029
537 -0.73888
538 -0.73914
539 -0.80494
540 -0.78773
541 -0.83079
542 -0.71425
543 -0.91939
544 -0.90072
545 -0.79866
546 -0.74265
547 -0.79433
548 -0.92004
549 -0.90172
550 -0.77885
551 -0.75692
552 -0.88101
553 -0.8408
554 -0.72651
555 -0.85836
556 -0.8074
557 -0.75102
558 -0.761
559 -0.83338
560 -0.87684
561 -0.80765
562 -0.90491
563 -0.76794
564 -0.69729
565 -0.73366
566 -0.89503
567 -0.79525
568 -0.88339
569 -0.71241
570 -0.95965
571 -0.72307
572 -0.81976
573 -0.82483
574 -0.75886
575 -0.8158
576 -0.84436
577 -0.86268
578 -0.74721
579 -0.8392
580 -0.8205
581 -0.75521
582 -0.87148
583 -0.78765
584 -0.88226
585 -0.83926
586 -0.75943
587 -0.85853
588 -0.86545
589 -0.87759
590 -0.76798
591 -0.81793
592 -0.82381
593 -0.92124
594 -0.70775
595 -0.83706
596 -0.90256
597 -0.80492
598 -0.9077
599 -0.9236
600 -0.8656
601 -0.91691
602 -0.81198
603 -0.75328
604 -0.58167
605 -0.45079
606 -0.50306
607 -0.63434
608 -0.60347
609 -0.80968
610 -0.78832
611 -0.75978
612 -0.85584
613 -0.7356
614 -0.82513
615 -0.80855
616 -0.84816
617 -0.8733
618 -0.73836
619 -0.65455
620 -0.52853
621 -0.71173
622 -0.72157
623 -0.77046
624 -0.67915
625 -0.59498
626 -0.67996
627 -0.66668
628 -0.6391
629 -0.73808
630 -0.92652
631 -0.76437
632 -0.89179
633 -0.86693
634 -0.88371
635 -0.84569
636 -0.86699
637 -0.73115
638 -0.82279
639 -0.90416
640 -0.84472
641 -0.85415
642 -0.85227
643 -0.72184
644 -0.94566
645 -0.60548
646 -0.61586
647 -0.71673
648 -0.82627
649 -0.5392
650 -0.64237
651 -0.70024
652 -0.78016
653 -0.90073
654 -0.85539
655 -0.86142
656 -0.71126
657 -0.71579
658 -0.83639
659 -0.72246
660 -0.9056
661 -0.93585
662 -0.84111
663 -0.87925
664 -0.79253
665 -0.89039
666 -0.73962
667 -0.82404
668 -0.80869
669 -0.76071
670 -0.72315
671 -0.88881
672 -0.81083
673 -0.85094
674 -0.67567
675 -0.79274
676 -0.9238
677 -0.78373
678 -0.90344
679 -0.78556
680 -0.69904
681 -0.90906
682 -0.84863
683 -0.77308
684 -0.6826
685 -0.8715
686 -0.81499
687 -0.8204
688 -0.78067
689 -0.80431
690 -0.81952
691 -0.66928
692 -0.68055
693 -0.79856
694 -0.76643
695 -0.68414
696 -0.84724
697 -0.91699
698 -0.85805
699 -0.77762
700 -0.74652
701 -0.67912
702 -0.7468
703 -0.68639
704 -0.80566
705 -0.95098
706 -0.73602
707 -0.8319
708 -0.74724
709 -0.87863
710 -0.86517
711 -0.72932
712 -0.59745
713 -0.70268
714 -0.77603
715 -0.83076
716 -0.75747
717 -0.78261
718 -0.83929
719 -0.75982
720 -0.82208
721 -0.6116
722 -0.56607
723 -0.71596
724 -0.65641
725 -0.77881
726 -0.72492
727 -0.82728
728 -0.83396
729 -0.87435
730 -0.86318
731 -0.86648
732 -0.83033
733 -0.8258
734 -0.88481
735 -0.68492
736 -0.84373
737 -0.84538
738 -0.65993
739 -0.64571
740 -0.91319
741 -0.80381
742 -0.8413
743 -0.78152
744 -0.74362
745 -0.60852
746 -0.79473
747 -0.78044
748 -0.74333
749 -0.85786
750 -0.88905
751 -0.83895
752 -0.84975
753 -0.96387
754 -0.66579
755 -0.86553
756 -0.7485
757 -0.86141
758 -0.78554
759 -0.87931
760 -0.82937
761 -0.6888
762 -0.80454
763 -0.77319
764 -0.81386
765 -0.54531
766 -0.64245
767 -0.82903
768 -0.8726
769 -0.83308
770 -0.85865
771 -0.82373
772 -0.90124
773 -0.74073
774 -0.74584
775 -0.74899
776 -0.71492
777 -0.7503
778 -0.70264
779 -0.72072
780 -0.90706
781 -0.90268
782 -0.79919
783 -0.87005
784 -0.90976
785 -0.86419
786 -0.85016
787 -0.90383
788 -0.79874
789 -0.75248
790 -0.83176
791 -0.83007
792 -0.75791
793 -0.75472
794 -0.84596
795 -0.94907
796 -0.83434
797 -0.88166
798 -0.75851
799 -0.79571
800 -0.63746
801 -0.68465
802 -0.82445
803 -0.79518
804 -0.79355
805 -0.85476
806 -0.74696
807 -0.69662
808 -0.62066
809 -0.84955
810 -0.79768
811 -0.85068
812 -0.911
813 -0.83137
814 -0.75222
815 -0.85187
816 -0.83009
817 -0.78964
818 -0.75837
819 -0.81299
820 -0.40614
821 -0.53543
822 -0.56349
823 -0.65544
824 -0.88432
825 -0.80125
826 -0.70194
827 -0.78439
828 -0.70498
829 -0.75405
830 -0.78165
831 -0.84902
832 -0.91167
833 -0.82124
834 -0.78337
835 -0.70192
836 -0.83168
837 -0.8627
838 -0.78947
839 -0.72561
840 -0.89755
841 -0.69372
842 -0.60712
843 -0.62629
844 -0.7583
845 -0.69188
846 -0.69902
847 -0.71168
848 -0.88712
849 -0.82376
850 -0.80777
851 -0.66516
852 -0.68951
853 -0.66672
854 -0.82886
855 -0.79123
856 -0.54396
857 -0.58512
858 -0.50768
859 -0.53194
860 -0.51375
861 -0.70429
862 -0.64463
863 -0.79931
864 -0.71677
865 -0.77003
866 -0.88805
867 -0.76243
868 -0.90055
869 -0.90584
870 -0.7158
871 -0.57946
872 -0.59747
873 -0.41751
874 -0.48767
875 -0.81042
876 -0.80428
877 -0.89317
878 -0.79288
879 -0.88385
880 -0.77198
881 -0.81657
882 -0.81996
883 -0.86725
884 -0.85362
885 -0.77707
886 -0.72759
887 -0.80162
888 -0.84388
889 -0.82702
890 -0.74654
891 -0.84842
892 -0.87254
893 -0.69946
894 -0.88968
895 -0.80844
896 -0.76697
897 -0.8189
898 -0.8776
899 -0.88289
900 -0.81381
901 -0.66164
902 -0.80282
903 -0.91597
904 -0.68237
905 -0.82573
906 -0.89122
907 -0.84662
908 -0.73367
909 -0.72518
910 -0.67237
911 -0.88462
912 -0.80746
913 -0.84705
914 -0.83873
915 -0.88687
916 -0.81088
917 -0.72724
918 -0.77889
919 -0.82106
920 -0.89834
921 -0.87896
922 -0.75227
923 -0.80409
924 -0.79853
925 -0.88412
926 -0.81389
927 -0.86431
928 -0.85074
929 -0.84556
930 -0.7783
931 -0.56915
932 -0.75605
933 -0.91757
934 -0.79993
935 -0.73882
936 -0.64829
937 -0.81712
938 -0.81389
939 -0.93039
940 -0.86632
941 -0.80999
942 -0.84317
943 -0.82749
944 -0.85491
945 -0.86378
946 -0.95468
947 -0.81674
948 -0.80203
949 -0.6744
950 -0.69011
951 -0.74722
952 -0.64873
953 -0.62387
954 -0.70004
955 -0.83503
956 -0.85636
957 -0.90267
958 -0.83025
959 -0.89515
960 -0.82382
961 -0.8113
962 -0.85352
963 -0.84788
964 -0.78453
965 -0.86463
966 -0.88228
967 -0.88073
968 -0.8877
969 -0.81372
970 -0.91877
971 -0.87961
972 -0.87039
973 -0.81505
974 -0.76446
975 -0.62191
976 -0.75171
977 -0.86984
978 -0.71736
979 -0.93359
980 -0.84045
981 -0.89929
982 -0.91535
983 -0.75542
984 -0.60335
985 -0.66178
986 -0.87693
987 -0.80336
988 -0.60595
989 -0.53398
990 -0.59332
991 -0.86891
992 -0.81575
993 -0.79536
994 -0.8662
995 -0.83464
996 -0.92354
997 -0.87798
998 -0.7959
999 -0.84808
1000 -0.79695


==> bvmf_80.dat <==
1 0.45685
2 0.28941
3 0.379
4 0.35317
5 0.51946
6 0.39578
7 0.29381
8 0.60259
9 0.5204
10 0.43821
11 0.17465
12 0.21524
13 0.33927
14 0.25538
15 0.37656
16 0.13561
17 0.0080282
18 0.21931
19 0.090237
20 0.22205
21 0.18999
22 0.33201
23 -0.036183
24 -0.43166
25 -0.57464
26 -0.49448
27 -0.34802
28 -0.22519
29 0.045883
30 0.54101
31 0.37192
32 0.2357
33 0.31901
34 0.46516
35 0.52482
36 0.48419
37 0.24581
38 0.14796
39 0.40965
40 0.45299
41 0.20694
42 0.27359
43 0.28305
44 0.24449
45 0.18852
46 -0.093545
47 -0.082354
48 0.10146
49 -0.13409
50 -0.16758
51 0.060066
52 0.16292
53 0.095614
54 0.26052
55 -0.22149
56 -0.14052
57 -0.052389
58 0.032294
59 -0.12659
60 -0.34571
61 -0.42022
62 -0.72899
63 -0.42241
64 -0.3867
65 -0.47416
66 -0.1107
67 -0.21942
68 -0.27139
69 -0.5935
70 -0.24447
71 -0.34144
72 -0.67043
73 -0.47957
74 -0.60107
75 -0.58379
76 -0.40318
77 -0.3083
78 -0.37394
79 -0.25125
80 -0.15745
81 -0.4216
82 -0.17515
83 -0.2093
84 -0.3832
85 -0.50649
86 -0.50409
87 -0.34058
88 -0.45614
89 -0.50292
90 -0.38933
91 -0.25047
92 0.15519
93 0.21502
94 0.33298
95 0.22614
96 0.27936
97 0.36615
98 0.34788
99 -0.078896
100 -0.158
101 0.10976
102 0.13627
103 0.13973
104 0.24506
105 0.12223
106 0.32223
107 0.23695
108 0.00687
109 -0.15463
110 -0.41789
111 -0.30062
112 -0.33212
113 -0.19284
114 -0.30445
115 -0.336
116 -0.17829
117 0.18688
118 0.02161
119 0.070107
120 -0.20017
121 -0.13682
122 -0.16173
123 -0.23716
124 -0.082366
125 0.11191
126 -0.01112
127 -0.19022
128 -0.4853
129 -0.3253
130 -0.1399
131 -0.21818
132 -0.019257
133 -0.27392
134 -0.2967
135 -0.33793
136 -0.66928
137 -0.67471
138 -0.55705
139 -0.26616
140 -0.15936
141 0.2493
142 0.21051
143 0.24996
144 0.23633
145 0.39898
146 0.16033
147 0.21806
148 0.2431
149 0.39685
150 0.20371
151 0.016795
152 0.2759
153 0.26033
154 0.32886
155 0.26968
156 0.51673
157 0.30656
158 0.18771
159 0.27525
160 0.0076625
161 -0.25769
162 -0.29873
163 -0.037214
164 0.21044
165 0.049371
166 0.015755
167 0.12651
168 -0.049989
169 -0.058199
170 -0.31343
171 -0.44852
172 -0.46226
173 -0.39044
174 -0.48123
175 -0.34933
176 -0.20704
177 -0.16768
178 -0.13551
179 -0.1962
180 -0.26481
181 -0.13244
182 0.0057565
183 0.060537
184 0.16717
185 0.15857
186 0.31254
187 0.24869
188 0.073353
189 0.12172
190 -0.12071
191 -0.078809
192 0.15253
193 0.28834
194 0.12385
195 -0.29626
196 -0.38226
197 -0.68877
198 -0.51156
199 -0.37641
200 -0.40155
201 -0.27806
202 -0.08959
203 -0.18012
204 0.086701
205 -0.082877
206 0.010402
207 -0.05014
208 0.02926
209 -0.0046566
210 0.12211
211 0.32037
212 0.25653
213 0.3565
214 0.10496
215 -0.091429
216 -0.28883
217 -0.32207
218 -0.33253
219 -0.031218
220 0.026953
221 0.10181
222 -0.10961
223 0.068405
224 -0.087529
225 -0.2192
226 -0.5524
227 -0.50959
228 -0.26921
229 -0.12556
230 0.1846
231 0.11219
232 -0.0060952
233 0.13726
234 -0.023258
235 -0.16795
236 0.12449
237 0.35302
238 0.19476
239 0.18701
240 0.27259
241 0.29431
242 0.0099864
243 0.022215
244 0.033701
245 0.20609
246 0.33952
247 0.35331
248 0.18185
249 0.39531
250 0.20513
251 0.1248
252 0.17173
253 0.25314
254 0.079741
255 0.201
256 0.058321
257 -0.29917
258 -0.25394
259 -0.054359
260 -0.11857
261 -0.17888
262 -0.46548
263 -0.46727
264 -0.35337
265 -0.41697
266 -0.39759
267 -0.54867
268 -0.51351
269 -0.30427
270 -0.17075
271 0.017227
272 -0.11553
273 -0.23556
274 -0.38215
275 -0.37487
276 -0.4173
277 -0.35138
278 -0.25442
279 -0.2622
280 -0.37927
281 -0.31685
282 -0.50258
283 -0.56555
284 -0.25641
285 -0.33502
286 -0.25494
287 0.0031897
288 0.21614
289 0.28484
290 0.16345
291 0.39378
292 0.15544
293 0.21847
294 0.17497
295 0.064337
296 0.17658
297 0.22587
298 0.23664
299 0.11777
300 -0.06813
301 0.040532
302 0.30739
303 0.41864
304 0.38867
305 0.47346
306 0.24135
307 0.20039
308 0.22375
309 0.22197
310 0.35167
311 0.10548
312 -0.046258
313 -0.28985
314 -0.028493
315 -0.038895
316 0.28856
317 0.47467
318 0.353
319 0.54742
320 0.24629
321 0.30073
322 0.23651
323 -0.28063
324 -0.26104
325 -0.052208
326 0.12613
327 0.025337
328 -0.51012
329 -0.081001
330 -0.030209
331 0.1011
332 0.22755
333 0.23326
334 0.077208
335 0.10696
336 -0.10608
337 -0.20076
338 0.054575
339 0.056828
340 0.019687
341 -0.19832
342 0.16313
343 -0.027893
344 0.11655
345 0.26414
346 0.35418
347 0.31386
348 0.52652
349 0.4218
350 0.45244
351 0.5677
352 0.16716
353 0.12886
354 0.42872
355 0.4568
356 0.5234
357 0.21932
358 0.18536
359 0.4016
360 0.46571
361 0.51901
362 0.27206
363 0.10962
364 0.20416
365 0.0042769
366 -0.44362
367 -0.41423
368 -0.42047
369 -0.44647
370 -0.34653
371 -0.33227
372 -0.40248
373 -0.17812
374 0.080437
375 -0.010438
376 0.095116
377 0.090094
378 0.049875
379 -0.11827
380 -0.020625
381 0.28781
382 0.56192
383 0.20469
384 -0.10293
385 0.16392
386 -0.10991
387 -0.15146
388 -0.43607
389 -0.33499
390 -0.19702
391 -0.051835
392 0.13243
393 0.23317
394 0.068198
395 0.21426
396 0.2886
397 0.19541
398 -0.015456
399 -0.07302
400 -0.15357
401 -0.25889
402 0.16827
403 0.12929
404 0.15221
405 -0.10927
406 -0.025004
407 0.1866
408 0.32083
409 0.24522
410 0.18187
411 -0.063006
412 -0.025924
413 -0.26514
414 -0.24863
415 -0.49035
416 -0.442
417 -0.62015
418 -0.037591
419 0.076993
420 0.26601
421 0.024656
422 -0.072779
423 -0.02372
424 0.21653
425 0.25336
426 0.28855
427 0.30506
428 0.072218
429 0.11943
430 0.23441
431 0.10281
432 -0.091085
433 0.1803
434 0.19455
435 0.09162
436 0.23334
437 0.1662
438 0.21261
439 -0.12889
440 -0.23279
441 -0.15061
442 -0.18258
443 -0.41014
444 -0.11263
445 0.22025
446 0.57472
447 0.25181
448 0.1947
449 0.086496
450 0.26273
451 0.27417
452 0.26817
453 0.10366
454 0.56758
455 0.62415
456 0.64457
457 0.51698
458 0.39209
459 0.53178
460 0.56166
461 0.30695
462 0.15395
463 0.2779
464 0.38744
465 0.51449
466 0.43113
467 0.41835
468 0.12322
469 0.12091
470 0.19999
471 0.29471
472 0.50726
473 0.00034568
474 -0.022609
475 0.1466
476 0.088187
477 -0.065045
478 -0.059865
479 0.041304
480 0.16089
481 0.28087
482 0.54222
483 0.52057
484 0.36658
485 0.42947
486 0.42321
487 0.37427
488 0.5182
489 0.35074
490 -0.078259
491 -0.27544
492 -0.25264
493 -0.37996
494 -0.31752
495 -0.19272
496 -0.17006
497 -0.32763
498 -0.13008
499 -0.38569
500 -0.48292
501 -0.55006
502 -0.19231
503 -0.52366
504 -0.57119
505 -0.372
506 -0.12077
507 -0.033111
508 0.25769
509 0.055566
510 -0.083086
511 -0.14844
512 -0.29403
513 0.080013
514 0.07247
515 0.10896
516 -0.0052268
517 0.023583
518 0.27347
519 0.15678
520 0.11829
521 0.38698
522 0.36546
523 0.21322
524 -0.16485
525 -0.018309
526 -0.077434
527 -0.16893
528 0.24709
529 0.53907
530 0.47838
531 0.22845
532 0.32656
533 0.17973
534 0.18162
535 -0.021263
536 -0.0096546
537 0.13512
538 0.13546
539 0.08121
540 0.040442
541 -0.22651
542 -0.13152
543 -0.45703
544 -0.40871
545 -0.24494
546 -0.23544
547 -0.063628
548 0.010178
549 0.11806
550 -0.019231
551 0.10091
552 -0.15614
553 -0.2829
554 -0.17957
555 -0.32157
556 -0.26602
557 -0.10863
558 -0.17256
559 -0.25894
560 -0.51974
561 -0.36017
562 -0.3748
563 -0.25593
564 -0.10004
565 -0.039692
566 -0.34977
567 -0.12601
568 0.039058
569 0.17029
570 -0.29108
571 -0.23558
572 -0.23071
573 -0.17615
574 -0.24984
575 -0.27971
576 -0.20997
577 -0.27537
578 -0.33591
579 -0.41623
580 -0.31331
581 -0.35871
582 -0.35526
583 -0.30562
584 -0.33964
585 -0.25599
586 0.083044
587 0.39089
588 0.32797
589 0.47333
590 0.34999
591 0.54377
592 0.56345
593 0.57387
594 0.26003
595 0.095139
596 0.24478
597 0.37737
598 0.092643
599 -0.14945
600 -0.23235
601 -0.34087
602 -0.38922
603 -0.16955
604 0.20765
605 0.46973
606 0.57885
607 0.52074
608 0.60451
609 0.47164
610 0.57857
611 0.43126
612 0.5051
613 0.22339
614 0.23364
615 0.30075
616 0.41625
617 0.33242
618 0.19502
619 0.41722
620 0.37864
621 0.48035
622 0.54169
623 0.52869
624 0.477
625 0.42323
626 0.27457
627 0.22908
628 0.21629
629 0.17224
630 -0.42245
631 0.031026
632 -0.13092
633 -0.11519
634 -0.20566
635 -0.21117
636 -0.40339
637 -0.20482
638 -0.4133
639 -0.44128
640 -0.30201
641 -0.27739
642 -0.53472
643 -0.25136
644 -0.54752
645 -0.2178
646 -0.038537
647 -0.2518
648 -0.23219
649 0.043046
650 0.04899
651 0.023056
652 -0.073719
653 -0.15923
654 -0.2859
655 -0.25488
656 -0.19003
657 -0.13144
658 -0.28006
659 -0.11573
660 -0.11768
661 0.134
662 0.17388
663 0.2977
664 0.31245
665 0.34508
666 0.38481
667 0.46406
668 0.3216
669 0.40033
670 0.3447
671 0.39519
672 -0.014315
673 -0.1882
674 0.16701
675 0.1841
676 0.030811
677 -0.26906
678 -0.44142
679 -0.14014
680 -0.013299
681 -0.10375
682 -0.087009
683 -0.18533
684 0.11058
685 0.077982
686 -0.030715
687 0.024204
688 0.0031896
689 -0.080594
690 -0.23006
691 -0.039427
692 -0.052513
693 0.12827
694 0.1722
695 0.3334
696 0.18479
697 -0.16641
698 -0.34495
699 -0.21406
700 -0.18231
701 -0.024134
702 0.1522
703 0.23225
704 0.41574
705 0.30084
706 0.38128
707 0.29239
708 0.461
709 0.37117
710 0.33687
711 0.39189
712 0.34109
713 0.17923
714 0.072532
715 -0.13593
716 0.019154
717 -0.15061
718 -0.26118
719 -0.48055
720 -0.36647
721 -0.052395
722 0.1847
723 0.32295
724 0.5012
725 0.53129
726 0.36143
727 0.52114
728 0.55432
729 0.563
730 0.54422
731 0.30945
732 0.32645
733 0.29858
734 0.34474
735 0.31632
736 0.18567
737 -0.052284
738 -0.011885
739 0.39208
740 0.38447
741 0.47125
742 0.4718
743 0.49457
744 0.52772
745 0.40138
746 0.15483
747 0.083649
748 0.28633
749 0.105
750 -0.22348
751 -0.4598
752 -0.57694
753 -0.70307
754 -0.28612
755 -0.40448
756 -0.11082
757 -0.49761
758 -0.40148
759 -0.47682
760 -0.51802
761 0.011329
762 -0.1857
763 -0.33004
764 -0.31727
765 0.19559
766 0.19877
767 0.016328
768 0.1067
769 -0.20647
770 -0.20112
771 -0.33949
772 -0.41714
773 -0.090346
774 0.17843
775 0.19061
776 0.25915
777 0.25554
778 0.44392
779 0.18659
780 -0.20941
781 -0.092686
782 -0.050897
783 -0.28965
784 -0.60352
785 -0.35121
786 -0.41787
787 -0.53423
788 -0.31415
789 -0.061001
790 -0.48851
791 -0.31498
792 -0.0029661
793 -0.078098
794 -0.13398
795 -0.49286
796 -0.19341
797 -0.23475
798 -0.13592
799 -0.17416
800 -0.064336
801 0.012531
802 -0.033017
803 0.15892
804 0.33364
805 0.32199
806 0.45986
807 0.55151
808 0.38034
809 0.01828
810 0.27755
811 0.33724
812 0.26189
813 0.28886
814 0.34319
815 0.37182
816 0.41594
817 0.33557
818 0.33342
819 -0.042629
820 0.23752
821 0.28672
822 0.16022
823 -0.14202
824 -0.39058
825 -0.39726
826 -0.17474
827 -0.41722
828 -0.2113
829 -0.3411
830 -0.3169
831 -0.42922
832 -0.4985
833 -0.40716
834 -0.21868
835 -0.071956
836 -0.23904
837 -0.43271
838 -0.30307
839 -0.091302
840 -0.29129
841 -0.12141
842 0.071022
843 0.067935
844 -0.080859
845 0.13521
846 0.19351
847 0.33199
848 0.37659
849 0.27079
850 0.2296
851 0.26178
852 0.30486
853 0.46392
854 0.019181
855 -0.061261
856 -0.05603
857 -0.030095
858 0.14987
859 0.16583
860 0.34965
861 0.22261
862 0.13869
863 -0.16487
864 0.11908
865 0.23081
866 0.017267
867 0.25719
868 -0.069786
869 0.042949
870 0.22936
871 0.45531
872 0.37635
873 0.52967
874 0.2019
875 -0.0023063
876 0.030444
877 -0.17854
878 -0.33562
879 -0.45587
880 -0.24449
881 -0.2305
882 -0.0059337
883 -0.17346
884 -0.40809
885 -0.22073
886 -0.20415
887 0.050088
888 0.29208
889 0.30525
890 0.23527
891 0.012313
892 0.077578
893 0.0239
894 0.007158
895 0.20579
896 0.094289
897 -0.087227
898 -0.24777
899 -0.44711
900 -0.31023
901 -0.088275
902 -0.22959
903 -0.46387
904 -0.28201
905 -0.37604
906 -0.38816
907 -0.33694
908 -0.18826
909 -0.13702
910 0.1464
911 0.12894
912 0.071065
913 -0.29079
914 -0.3972
915 -0.38266
916 -0.30332
917 -0.19532
918 -0.062659
919 -0.46321
920 -0.70975
921 -0.55776
922 -0.33139
923 -0.2723
924 -0.22856
925 -0.26894
926 -0.10653
927 -0.20333
928 -0.23954
929 -0.081825
930 0.23817
931 0.35922
932 0.26268
933 0.23119
934 0.059038
935 0.49489
936 0.3854
937 0.38836
938 0.45771
939 0.30815
940 -0.0077379
941 0.017814
942 -0.278
943 -0.39194
944 -0.26076
945 -0.13022
946 -0.59775
947 -0.30685
948 -0.26965
949 -0.00036941
950 -0.0050412
951 0.23226
952 0.21412
953 0.29785
954 0.45394
955 0.4923
956 0.5164
957 0.52534
958 0.4416
959 0.30573
960 0.0078867
961 0.075953
962 0.088555
963 -0.22594
964 0.006902
965 -0.079631
966 -0.088779
967 -0.13763
968 -0.13332
969 0.072337
970 -0.13155
971 -0.13248
972 -0.024855
973 -0.23184
974 -0.090109
975 0.035684
976 0.0010959
977 -0.13996
978 -0.00085031
979 -0.19027
980 -0.24559
981 -0.5393
982 -0.56435
983 -0.21928
984 0.10696
985 0.31982
986 0.02897
987 -0.30181
988 0.10912
989 0.070453
990 0.29753
991 -0.02859
992 -0.05521
993 0.13682
994 -0.2186
995 -0.13576
996 -0.34749
997 -0.34856
998 -0.20544
999 -0.23539
1000 -0.17211


==> bvmf_pt_0.dat <==
1 -0.84136
2 -0.88393
3 -0.96072
4 -0.90874
5 -0.96759
6 -0.96861
7 -0.98997
8 0.90255
9 0.98784
10 -0.9723
11 -0.96995
12 0.9442
13 0.85028
14 0.77332
15 0.92876
16 0.97744
17 0.98671
18 -0.92943
19 -0.95878
20 -0.98834
21 -0.93282
22 -0.92611
23 0.96819
24 0.96619
25 -0.93134
26 0.80488
27 0.96257
28 0.96477
29 -0.93068
30 0.97733
31 0.96586
32 -0.98204
33 -0.95223
34 0.95627
35 0.96953
36 -0.98694
37 0.95879
38 0.94012
39 -0.93483
40 -0.95577
41 0.87714
42 0.98599
43 0.96321
44 -0.94001
45 0.71474
46 0.76631
47 0.94145
48 -0.87903
49 -0.98198
50 -0.93272
51 0.96215
52 0.98302
53 0.96455
54 -0.79457
55 -0.95649
56 -0.9464
57 0.94848
58 0.91789
59 0.94125
60 0.97057
61 0.9886
62 0.9346
63 0.99321
64 0.97126
65 0.95681
66 0.93724
67 0.99669
68 0.92715
69 0.9929
70 0.95856
71 0.95671
72 0.97951
73 0.97433
74 -0.95413
75 -0.86636
76 0.93454
77 0.9616
78 0.92645
79 0.91122
80 -0.96017
81 0.96941
82 0.99569
83 0.97127
84 0.89449
85 0.89755
86 0.84772
87 0.75515
88 0.87557
89 0.90596
90 0.98327
91 0.97521
92 0.986
93 -0.89836
94 0.97615
95 -0.98096
96 -0.94304
97 0.98696
98 0.98653
99 0.97698
100 0.98516
101 -0.97786
102 0.94909
103 0.96476
104 -0.84991
105 -0.90617
106 -0.96065
107 -0.97664
108 -0.97723
109 -0.93817
110 -0.88313
111 0.97964
112 -0.9649
113 0.91248
114 -0.95897
115 0.96747
116 0.96752
117 0.97593
118 0.91597
119 -0.53335
120 0.93429
121 0.9321
122 0.96699
123 0.96652
124 0.91533
125 -0.95815
126 -0.98517
127 -0.96742
128 -0.97874
129 -0.94088
130 -0.96062
131 0.95224
132 0.98082
133 0.92452
134 0.97833
135 -0.97001
136 -0.94993
137 -0.99253
138 -0.9405
139 -0.98069
140 -0.97505
141 -0.96102
142 0.96548
143 0.95105
144 0.99255
145 0.92018
146 0.99376
147 0.90852
148 0.99243
149 -0.98122
150 0.96815
151 -0.95381
152 -0.82753
153 -0.89575
154 -0.97275
155 -0.97503
156 -0.82189
157 -0.8123
158 -0.97762
159 -0.98777
160 -0.95059
161 -0.98725
162 -0.93262
163 -0.99744
164 -0.91909
165 -0.95315
166 -0.92775
167 -0.87299
168 -0.98472
169 -0.91504
170 -0.92154
171 0.98073
172 -0.92696
173 0.96377
174 0.98618
175 0.94744
176 0.97608
177 -0.99717
178 -0.97819
179 -0.9785
180 -0.99777
181 -0.94393
182 -0.90428
183 -0.65241
184 -0.93175
185 -0.96684
186 -0.81035
187 -0.85808
188 -0.91777
189 -0.93162
190 -0.90079
191 -0.97695
192 -0.95444
193 -0.89612
194 -0.97396
195 -0.95677
196 -0.85625
197 -0.80642
198 -0.98261
199 -0.91205
200 -0.99063
201 -0.9665
202 -0.87166
203 -0.9404
204 -0.96712
205 -0.97231
206 -0.97897
207 -0.93043
208 -0.97979
209 -0.96821
210 -0.97652
211 -0.92212
212 -0.91151
213 -0.90509
214 -0.97135
215 -0.92244
216 -0.89308
217 -0.91836
218 -0.95523
219 -0.95978
220 0.82217
221 -0.92067
222 -0.94857
223 -0.93188
224 0.87681
225 0.97744
226 0.94563
227 0.80033
228 0.71429
229 -0.89284
230 -0.90982
231 -0.94775
232 0.91656
233 -0.94638
234 -0.96181
235 -0.96414
236 -0.96144
237 -0.97311
238 0.96994
239 -0.87284
240 -0.95062
241 -0.97137
242 -0.97494
243 -0.99534
244 -0.94538
245 -0.98511
246 -0.96668
247 -0.94071
248 -0.97586
249 -0.97587
250 -0.9571
251 -0.93719
252 -0.90662
253 -0.95769
254 -0.96112
255 -0.99583
256 -0.8784
257 0.88954
258 0.93637
259 0.94054
260 -0.92471
261 0.91575
262 0.97533
263 0.96978
264 0.87315
265 -0.97902
266 -0.98741
267 -0.94394
268 -0.97636
269 -0.95271
270 -0.94218
271 -0.88775
272 -0.97522
273 -0.94784
274 -0.96389
275 -0.75055
276 -0.99413
277 -0.99662
278 -0.98892
279 -0.97448
280 -0.96475
281 -0.93719
282 -0.98684
283 -0.96729
284 -0.90446
285 0.97227
286 -0.93148
287 -0.95084
288 -0.95198
289 -0.99315
290 -0.97761
291 -0.91722
292 -0.97644
293 -0.97113
294 -0.9773
295 -0.98622
296 -0.94949
297 -0.97251
298 -0.97594
299 -0.99101
300 -0.98613
301 -0.96523
302 -0.96165
303 -0.8995
304 -0.88916
305 -0.98764
306 -0.8075
307 -0.85966
308 -0.93726
309 -0.94521
310 0.97536
311 0.95205
312 0.94696
313 0.91072
314 0.92677
315 0.96877
316 -0.97473
317 0.90548
318 0.91334
319 0.90895
320 0.92756
321 -0.97268
322 -0.95599
323 0.8034
324 -0.95249
325 -0.79492
326 -0.99194
327 0.98815
328 -0.98708
329 0.96758
330 -0.91967
331 0.97149
332 -0.97266
333 -0.9522
334 -0.8646
335 0.92772
336 0.98938
337 0.90256
338 0.95726
339 0.96679
340 0.98376
341 0.92752
342 0.94198
343 0.94452
344 0.98201
345 0.98545
346 -0.98516
347 -0.90839
348 -0.84735
349 -0.99269
350 -0.95493
351 0.87014
352 0.8898
353 0.89808
354 -0.91643
355 -0.9626
356 -0.97674
357 0.95918
358 -0.97919
359 -0.95027
360 -0.97623
361 -0.9106
362 0.91785
363 0.96673
364 -0.97707
365 -0.98719
366 -0.98056
367 0.93683
368 0.97856
369 0.99551
370 0.9681
371 0.94823
372 0.98738
373 0.91348
374 -0.98154
375 0.92732
376 0.94901
377 -0.94647
378 -0.97469
379 0.92681
380 0.95815
381 0.98599
382 0.98513
383 0.94719
384 0.93128
385 -0.98322
386 -0.96486
387 -0.95028
388 0.93607
389 0.94055
390 0.98982
391 -0.97866
392 -0.98037
393 0.92343
394 0.96302
395 0.90711
396 -0.99108
397 0.94344
398 -0.96184
399 0.94698
400 0.97357
401 0.98619
402 0.91184
403 0.98619
404 0.95775
405 0.95237
406 0.89736
407 0.89788
408 -0.98675
409 -0.98227
410 -0.95191
411 0.95599
412 -0.93692
413 -0.96949
414 -0.87094
415 -0.96114
416 0.97658
417 -0.99286
418 0.98337
419 -0.95023
420 -0.95677
421 -0.96207
422 -0.95915
423 -0.97665
424 -0.97823
425 0.87488
426 -0.95806
427 -0.95495
428 -0.96423
429 0.89159
430 0.82082
431 0.88228
432 -0.9163
433 -0.94993
434 -0.97169
435 -0.90466
436 -0.95962
437 -0.94412
438 -0.9488
439 -0.99083
440 -0.95341
441 -0.92269
442 -0.96755
443 -0.97608
444 -0.90869
445 -0.9462
446 -0.87521
447 -0.97045
448 -0.97812
449 -0.96385
450 -0.93484
451 -0.96585
452 -0.9841
453 -0.99094
454 -0.96861
455 -0.93124
456 -0.96121
457 -0.98446
458 -0.97583
459 -0.94633
460 -0.96211
461 -0.97076
462 0.95769
463 0.96985
464 0.98323
465 -0.95694
466 -0.94028
467 -0.95736
468 -0.98044
469 -0.98889
470 -0.97741
471 -0.9452
472 0.92146
473 -0.88517
474 -0.98852
475 -0.97113
476 -0.91195
477 -0.97958
478 -0.91203
479 -0.98087
480 -0.94995
481 -0.94786
482 -0.98602
483 -0.95749
484 -0.79607
485 -0.97911
486 -0.96432
487 -0.93954
488 -0.96622
489 -0.97295
490 -0.9805
491 -0.96645
492 -0.98566
493 -0.93665
494 -0.94822
495 -0.96784
496 -0.95936
497 -0.98092
498 -0.97117
499 -0.96172
500 -0.8069
501 -0.7007
502 -0.99738
503 -0.94929
504 -0.89551
505 -0.9809
506 -0.96037
507 -0.96037
508 -0.96692
509 -0.94731
510 -0.96638
511 -0.98064
512 -0.86784
513 -0.90665
514 -0.97212
515 -0.93817
516 -0.93945
517 -0.98878
518 -0.91275
519 0.971
520 -0.99412
521 -0.92867
522 -0.96389
523 -0.94813
524 -0.93091
525 -0.94892
526 0.98253
527 0.93635
528 0.97453
529 0.96385
530 -0.97793
531 -0.92467
532 -0.92599
533 0.97261
534 -0.8908
535 -0.92833
536 0.9718
537 -0.97357
538 -0.96368
539 -0.96902
540 -0.93449
541 -0.96805
542 0.96798
543 0.97628
544 0.91627
545 -0.86088
546 -0.91573
547 -0.91335
548 0.98071
549 0.8279
550 -0.94577
551 0.98262
552 0.93877
553 0.91325
554 -0.91894
555 -0.91869
556 -0.95937
557 0.88377
558 -0.92928
559 -0.97223
560 0.99352
561 0.99259
562 0.99334
563 -0.92143
564 0.97216
565 0.9036
566 0.97402
567 0.93045
568 0.89816
569 0.98645
570 0.98632
571 0.87638
572 0.96518
573 -0.97951
574 0.98253
575 0.9187
576 0.94191
577 0.92259
578 0.9594
579 -0.96709
580 0.95478
581 0.95306
582 0.89163
583 -0.96342
584 -0.99368
585 -0.97656
586 0.92156
587 0.87208
588 0.98209
589 0.90622
590 0.96714
591 0.89992
592 0.83195
593 0.86181
594 -0.98888
595 -0.94063
596 -0.96009
597 -0.98345
598 -0.83117
599 -0.98361
600 -0.92682
601 -0.96689
602 -0.91657
603 0.7426
604 0.84259
605 0.99611
606 0.95022
607 -0.88232
608 -0.98934
609 -0.99184
610 -0.88702
611 -0.96943
612 -0.9825
613 -0.78015
614 -0.95942
615 -0.9353
616 -0.96497
617 -0.98896
618 -0.97026
619 -0.87012
620 -0.74255
621 -0.80621
622 0.97302
623 -0.96838
624 0.97566
625 -0.93643
626 -0.97519
627 -0.96191
628 -0.95196
629 0.93956
630 -0.94514
631 0.95041
632 -0.97146
633 -0.97301
634 -0.91217
635 -0.93093
636 -0.9739
637 -0.9315
638 -0.93192
639 0.91188
640 0.90379
641 -0.88701
642 0.90879
643 0.9426
644 0.93254
645 0.89304
646 -0.94338
647 -0.92771
648 -0.94287
649 -0.94197
650 -0.89697
651 -0.89477
652 -0.78854
653 -0.96134
654 -0.97559
655 -0.95858
656 -0.87283
657 -0.93607
658 -0.94076
659 -0.99327
660 -0.85461
661 0.99514
662 0.97169
663 0.96955
664 -0.98346
665 -0.99471
666 -0.95739
667 -0.76741
668 -0.96343
669 -0.91105
670 -0.98395
671 -0.94138
672 -0.93642
673 -0.97659
674 -0.96706
675 -0.96419
676 -0.92461
677 -0.92899
678 -0.94704
679 -0.97508
680 -0.92798
681 -0.99181
682 -0.98803
683 -0.98554
684 -0.96681
685 -0.97367
686 -0.97164
687 -0.98851
688 -0.99382
689 0.85052
690 -0.9622
691 -0.93604
692 -0.97731
693 -0.97043
694 -0.9676
695 -0.975
696 -0.96168
697 -0.99114
698 -0.8878
699 -0.85171
700 -0.94145
701 -0.93622
702 -0.98146
703 -0.91159
704 -0.94149
705 0.93158
706 0.91264
707 -0.97745
708 -0.94198
709 -0.95018
710 -0.96949
711 -0.95344
712 -0.91956
713 -0.96214
714 -0.97256
715 -0.96674
716 -0.86837
717 -0.9894
718 -0.82758
719 -0.96913
720 -0.98471
721 -0.94976
722 -0.98958
723 -0.95315
724 -0.96403
725 -0.9734
726 -0.97648
727 -0.99649
728 -0.91422
729 -0.95152
730 -0.96418
731 -0.94864
732 -0.87779
733 -0.97197
734 -0.92125
735 -0.98208
736 -0.92908
737 -0.95052
738 -0.94423
739 -0.9954
740 -0.98024
741 -0.95748
742 -0.94378
743 -0.98607
744 -0.97111
745 -0.88031
746 -0.97327
747 -0.91566
748 -0.99714
749 -0.9855
750 -0.97875
751 -0.95962
752 -0.93617
753 -0.98798
754 -0.97695
755 -0.98579
756 -0.98493
757 -0.82335
758 0.66621
759 -0.9241
760 -0.9564
761 0.9806
762 -0.94537
763 -0.98226
764 -0.93159
765 -0.9779
766 -0.924
767 0.95835
768 0.96657
769 0.9654
770 0.92245
771 0.85611
772 0.71603
773 0.80098
774 0.95936
775 0.95618
776 0.97436
777 0.94945
778 0.99375
779 -0.95883
780 -0.92952
781 0.9509
782 -0.97791
783 -0.88376
784 -0.86408
785 -0.9076
786 -0.98061
787 -0.97909
788 -0.97957
789 -0.98152
790 -0.96535
791 -0.95496
792 -0.95868
793 0.98757
794 -0.89256
795 0.97897
796 0.93245
797 0.99239
798 -0.98602
799 -0.94189
800 -0.95889
801 0.9359
802 -0.83305
803 -0.96236
804 -0.92701
805 -0.99826
806 0.97484
807 0.92672
808 0.99171
809 -0.96798
810 -0.9431
811 0.94886
812 0.98983
813 0.96418
814 0.94269
815 -0.95821
816 -0.94081
817 0.94703
818 0.89337
819 0.97409
820 -0.99142
821 0.9738
822 -0.88546
823 -0.86545
824 -0.94808
825 -0.98422
826 0.97202
827 0.90443
828 0.94127
829 -0.93213
830 -0.9665
831 0.98046
832 -0.97688
833 -0.92897
834 -0.98133
835 -0.96944
836 -0.99292
837 -0.9898
838 -0.69236
839 -0.94857
840 -0.98911
841 -0.8874
842 -0.89426
843 -0.98561
844 -0.97687
845 -0.9939
846 -0.96592
847 -0.87665
848 -0.94215
849 -0.939
850 -0.98329
851 -0.96996
852 -0.96703
853 -0.85877
854 -0.99792
855 -0.94824
856 -0.95502
857 -0.95132
858 -0.92444
859 -0.96212
860 -0.94466
861 -0.97905
862 -0.99632
863 -0.96549
864 -0.97037
865 -0.96326
866 -0.90842
867 -0.98468
868 -0.9479
869 -0.96626
870 -0.96251
871 -0.94083
872 -0.92554
873 -0.89027
874 -0.91734
875 -0.86573
876 -0.92999
877 -0.89655
878 -0.9736
879 -0.99436
880 -0.98932
881 -0.93243
882 -0.88496
883 -0.96755
884 -0.98585
885 -0.96096
886 -0.87489
887 -0.90512
888 -0.92043
889 -0.90835
890 -0.97449
891 -0.91974
892 -0.97687
893 -0.92221
894 -0.92742
895 -0.95216
896 -0.98228
897 -0.96622
898 -0.96777
899 0.95911
900 0.96151
901 0.98717
902 -0.92457
903 -0.98539
904 -0.89192
905 -0.96469
906 -0.96359
907 -0.90749
908 -0.89124
909 -0.97166
910 -0.97712
911 -0.97465
912 -0.96503
913 -0.90263
914 -0.92783
915 -0.98591
916 -0.9889
917 -0.96566
918 -0.99043
919 -0.97047
920 -0.97113
921 -0.98973
922 -0.97477
923 -0.82994
924 -0.78827
925 -0.9762
926 -0.99304
927 -0.99782
928 -0.9309
929 -0.93708
930 -0.93797
931 -0.988
932 -0.91495
933 -0.91998
934 -0.97945
935 -0.99102
936 -0.78149
937 -0.92173
938 -0.9178
939 -0.99941
940 -0.96358
941 -0.97702
942 -0.91619
943 -0.89713
944 0.88396
945 0.99257
946 0.93651
947 -0.90508
948 -0.90547
949 -0.92716
950 -0.96877
951 -0.99007
952 -0.98498
953 -0.93246
954 -0.90492
955 -0.98342
956 -0.95484
957 -0.91997
958 -0.97824
959 -0.97717
960 -0.94656
961 -0.94955
962 -0.96569
963 -0.93612
964 -0.95844
965 -0.9689
966 0.93795
967 -0.92705
968 -0.96937
969 0.84562
970 0.80203
971 -0.96345
972 -0.96877
973 -0.81216
974 -0.98714
975 -0.96348
976 -0.99618
977 -0.9479
978 -0.85147
979 -0.96237
980 -0.90762
981 -0.9695
982 -0.99109
983 -0.96891
984 -0.89398
985 -0.95957
986 -0.98925
987 0.98553
988 0.97879
989 -0.98355
990 0.97371
991 -0.95354
992 0.98577
993 0.8574
994 0.86281
995 0.86718
996 -0.96072
997 -0.91573
998 -0.97097
999 -0.9546
1000 -0.92086


==> bvmf_pt_40.dat <==
1 0.78771
2 -0.4437
3 -0.76423
4 -0.84979
5 -0.86441
6 0.77674
7 -0.7875
8 0.73293
9 0.83947
10 0.87008
11 0.8507
12 0.86727
13 0.71105
14 0.61597
15 0.89
16 0.84731
17 0.77779
18 0.79293
19 0.79628
20 0.82188
21 0.77766
22 -0.80665
23 0.72342
24 0.89919
25 -0.80679
26 0.45321
27 -0.71809
28 -0.71929
29 0.59636
30 0.71223
31 0.71461
32 0.8246
33 0.86551
34 0.6167
35 0.86397
36 0.89601
37 0.9449
38 -0.75281
39 -0.73956
40 -0.85846
41 0.70036
42 0.76906
43 -0.84607
44 -0.77789
45 -0.76647
46 -0.82523
47 -0.77399
48 -0.4667
49 -0.83127
50 -0.72771
51 -0.86638
52 0.88413
53 0.93047
54 0.87657
55 0.80633
56 0.58324
57 0.91974
58 0.73912
59 0.83045
60 -0.6583
61 0.83091
62 0.75595
63 -0.85757
64 -0.76137
65 0.81848
66 0.74295
67 -0.88393
68 0.93521
69 0.85475
70 0.87797
71 0.86406
72 0.78862
73 0.76008
74 -0.8361
75 -0.66237
76 0.70049
77 0.85156
78 -0.56714
79 -0.77842
80 0.85173
81 -0.53512
82 -0.689
83 -0.76834
84 0.72833
85 0.8298
86 0.65959
87 0.83291
88 0.84265
89 -0.89293
90 0.82996
91 -0.74743
92 -0.69733
93 0.83347
94 -0.8295
95 0.77267
96 0.7318
97 0.74346
98 0.82924
99 0.76483
100 0.85933
101 0.88395
102 0.8622
103 0.88654
104 -0.58547
105 -0.59686
106 -0.68215
107 -0.69541
108 -0.78434
109 -0.78786
110 -0.86198
111 0.8238
112 -0.784
113 0.84616
114 0.63587
115 0.82968
116 0.83951
117 -0.82081
118 -0.78374
119 -0.84294
120 0.79046
121 0.80519
122 0.85771
123 0.8178
124 0.71936
125 -0.51486
126 -0.93896
127 -0.76415
128 -0.86594
129 -0.94237
130 -0.85225
131 -0.87004
132 0.81466
133 0.70021
134 0.8868
135 -0.89647
136 -0.84636
137 -0.76293
138 -0.73115
139 0.89888
140 0.84824
141 -0.85012
142 0.76251
143 0.70735
144 0.84705
145 0.84283
146 0.77539
147 0.69059
148 0.74994
149 0.86888
150 0.88871
151 0.67824
152 0.69507
153 0.77383
154 0.76233
155 0.82612
156 0.75953
157 0.87959
158 0.85437
159 0.81259
160 0.73076
161 -0.72066
162 0.59848
163 0.90975
164 0.89012
165 -0.8559
166 0.80006
167 0.71097
168 0.75707
169 0.7251
170 0.78212
171 0.88855
172 0.82193
173 0.94513
174 0.85947
175 0.81452
176 0.90939
177 0.83632
178 0.8076
179 0.79008
180 0.768
181 0.73502
182 0.67219
183 -0.48297
184 0.82776
185 0.80554
186 0.83483
187 0.90473
188 0.84249
189 0.61783
190 -0.72189
191 0.74535
192 -0.76754
193 -0.87657
194 0.83664
195 0.87635
196 0.866
197 0.56555
198 0.86469
199 0.75231
200 0.82992
201 0.87428
202 0.77834
203 0.77977
204 0.70561
205 0.8293
206 0.63067
207 0.83145
208 0.84391
209 -0.52733
210 0.88463
211 0.74766
212 0.91167
213 0.7714
214 0.82269
215 0.94318
216 0.76768
217 0.73566
218 0.86849
219 0.56419
220 0.70141
221 0.74505
222 0.75558
223 0.58947
224 0.96411
225 0.71538
226 0.83485
227 0.58321
228 0.51687
229 0.75114
230 0.70098
231 -0.82779
232 0.6938
233 -0.8501
234 0.87422
235 -0.78377
236 -0.83843
237 0.8668
238 0.83955
239 -0.89506
240 -0.80994
241 -0.75686
242 -0.86593
243 0.8672
244 0.67945
245 -0.83348
246 0.84531
247 0.71497
248 0.8653
249 0.81098
250 -0.86097
251 -0.75286
252 0.60715
253 -0.63031
254 -0.68597
255 -0.90761
256 0.81074
257 -0.85255
258 -0.84411
259 -0.75157
260 0.74665
261 -0.78288
262 -0.85989
263 -0.80236
264 -0.66199
265 -0.82025
266 -0.77321
267 -0.65479
268 -0.71901
269 0.67722
270 -0.82755
271 0.68506
272 0.87176
273 -0.95661
274 -0.73429
275 -0.69008
276 -0.8676
277 -0.85715
278 -0.8778
279 0.70267
280 -0.93019
281 -0.67115
282 -0.74802
283 -0.79113
284 -0.82473
285 0.85182
286 -0.8455
287 -0.71434
288 -0.80407
289 0.93613
290 0.9185
291 -0.714
292 0.86573
293 -0.79078
294 -0.81175
295 -0.75676
296 -0.84643
297 -0.84726
298 -0.95425
299 0.675
300 0.74261
301 0.7612
302 0.75316
303 0.81751
304 0.65282
305 0.86838
306 0.65901
307 0.76409
308 0.87895
309 0.8232
310 0.76673
311 0.58711
312 0.40482
313 0.80371
314 0.70384
315 0.34473
316 0.80862
317 0.83967
318 0.72872
319 0.67845
320 0.84295
321 0.73197
322 0.86251
323 0.68674
324 0.93058
325 0.74053
326 0.84229
327 0.89159
328 0.84852
329 0.8332
330 0.6003
331 -0.33877
332 0.79662
333 0.87939
334 0.80164
335 0.71835
336 0.82545
337 0.64209
338 0.77362
339 0.7932
340 0.74603
341 0.78203
342 0.78789
343 0.74197
344 0.842
345 0.89835
346 -0.62829
347 -0.57601
348 -0.5359
349 0.79693
350 0.91368
351 0.60528
352 0.52568
353 0.58651
354 0.97836
355 0.89469
356 0.78963
357 -0.78984
358 -0.90342
359 -0.86489
360 -0.8699
361 -0.73262
362 -0.84643
363 -0.79043
364 0.78471
365 0.86928
366 0.89637
367 0.59692
368 0.77914
369 0.77579
370 0.73549
371 0.88356
372 0.91219
373 0.68334
374 -0.83785
375 0.83972
376 0.86593
377 0.75482
378 0.772
379 -0.85042
380 0.92018
381 0.89475
382 0.77224
383 0.93864
384 0.79614
385 0.81674
386 0.85341
387 0.87006
388 -0.7425
389 -0.86239
390 -0.79155
391 0.76496
392 0.75771
393 -0.87004
394 -0.8378
395 -0.56189
396 0.86289
397 0.80722
398 -0.81922
399 0.79538
400 0.6243
401 0.8581
402 0.53308
403 0.76924
404 0.76293
405 0.70341
406 0.68207
407 0.51532
408 0.80228
409 -0.7876
410 -0.7006
411 0.76331
412 -0.77808
413 -0.80727
414 -0.85463
415 -0.91984
416 -0.79688
417 -0.83655
418 -0.77311
419 0.92368
420 0.78164
421 -0.87727
422 -0.79642
423 -0.82942
424 -0.89192
425 -0.61819
426 0.94997
427 -0.808
428 -0.79682
429 0.88442
430 0.68134
431 0.78641
432 0.72023
433 0.90036
434 0.80052
435 0.7729
436 0.78126
437 0.85365
438 0.87233
439 -0.90947
440 -0.80204
441 -0.72132
442 0.79034
443 0.79386
444 0.85925
445 0.76698
446 -0.64376
447 -0.73228
448 0.90122
449 0.71991
450 0.74523
451 -0.84957
452 -0.81755
453 -0.85057
454 -0.83467
455 0.56613
456 0.43504
457 -0.84442
458 -0.66978
459 -0.56596
460 -0.68225
461 -0.75053
462 0.71116
463 0.65588
464 0.83301
465 -0.88651
466 -0.7384
467 -0.76873
468 -0.88816
469 -0.83869
470 -0.86444
471 -0.84569
472 0.66425
473 -0.69768
474 -0.82587
475 -0.75477
476 -0.63008
477 0.61057
478 0.89504
479 -0.92039
480 -0.94855
481 -0.7907
482 0.88649
483 0.77514
484 -0.79609
485 -0.80386
486 -0.88903
487 -0.80876
488 -0.65001
489 -0.79679
490 -0.8787
491 -0.88945
492 -0.6711
493 0.8828
494 0.82706
495 -0.78792
496 -0.63763
497 -0.77916
498 -0.73743
499 -0.81075
500 -0.88297
501 -0.67197
502 0.75277
503 -0.86587
504 0.85849
505 -0.84271
506 -0.73763
507 -0.86614
508 -0.78774
509 -0.74788
510 -0.89865
511 -0.83352
512 -0.72785
513 -0.60803
514 -0.80942
515 -0.80302
516 -0.78395
517 -0.8183
518 -0.85684
519 -0.87878
520 -0.85449
521 0.86477
522 0.76258
523 -0.65311
524 -0.79563
525 -0.8238
526 -0.78734
527 -0.89582
528 -0.88373
529 -0.73937
530 -0.88929
531 -0.87721
532 -0.74764
533 -0.7512
534 -0.77465
535 -0.90331
536 -0.72098
537 -0.91253
538 0.046392
539 -0.756
540 -0.77612
541 -0.87141
542 0.55661
543 0.59011
544 0.4944
545 -0.76141
546 -0.83854
547 -0.66548
548 0.79731
549 0.77209
550 -0.82666
551 0.86158
552 -0.93532
553 -0.72605
554 -0.86721
555 -0.74086
556 -0.80882
557 0.72357
558 -0.76494
559 -0.78532
560 0.63024
561 0.66328
562 -0.82346
563 -0.8382
564 -0.8805
565 -0.77557
566 -0.82736
567 -0.73117
568 0.85383
569 0.8663
570 0.80997
571 -0.66763
572 -0.75746
573 0.81931
574 -0.777
575 -0.70939
576 -0.83684
577 0.83057
578 0.83804
579 0.84461
580 -0.88498
581 -0.78672
582 0.80396
583 0.92491
584 0.85567
585 0.83653
586 0.79653
587 0.6117
588 0.63232
589 0.74767
590 0.81168
591 0.82117
592 0.69943
593 0.69867
594 -0.75655
595 -0.85776
596 -0.88148
597 -0.85554
598 0.76389
599 0.8302
600 0.84244
601 0.92255
602 0.62949
603 0.87727
604 0.89027
605 0.73403
606 0.70514
607 0.80827
608 0.86917
609 0.87415
610 0.58335
611 0.78698
612 0.92423
613 -0.55716
614 0.82338
615 0.93204
616 0.79945
617 -0.70576
618 -0.82122
619 0.80188
620 0.48996
621 0.74903
622 -0.67766
623 0.77514
624 0.91049
625 -0.88658
626 -0.86186
627 -0.76165
628 -0.88549
629 0.80097
630 -0.67964
631 0.78747
632 -0.83257
633 -0.85835
634 -0.70247
635 0.80387
636 0.73205
637 0.76636
638 0.73167
639 -0.79027
640 -0.84932
641 0.85564
642 -0.86493
643 -0.74755
644 -0.90874
645 -0.87515
646 0.64572
647 0.8232
648 -0.84831
649 0.80577
650 0.74406
651 0.72429
652 0.90382
653 0.7909
654 0.94401
655 0.67023
656 0.78083
657 0.72181
658 0.78081
659 0.85918
660 0.72948
661 0.83215
662 0.80353
663 0.81036
664 0.872
665 0.89165
666 0.84114
667 0.73459
668 0.66075
669 0.70328
670 0.76067
671 -0.80576
672 -0.73461
673 0.80481
674 0.642
675 0.7209
676 -0.89775
677 -0.79668
678 0.85003
679 -0.90365
680 0.80815
681 0.84428
682 -0.82477
683 0.70413
684 0.81373
685 0.83306
686 0.75773
687 0.86607
688 0.90579
689 0.76058
690 -0.77546
691 0.86442
692 -0.91079
693 -0.86619
694 -0.71589
695 0.80008
696 -0.86701
697 -0.86454
698 -0.80888
699 -0.85373
700 -0.7849
701 -0.77507
702 -0.85546
703 -0.82418
704 -0.74602
705 0.72609
706 0.96773
707 0.85761
708 -0.89751
709 0.67403
710 0.61347
711 -0.91737
712 -0.82423
713 -0.83286
714 0.76624
715 0.80668
716 0.77003
717 0.7764
718 0.68789
719 0.6042
720 0.65017
721 -0.87211
722 0.80271
723 0.82552
724 -0.80147
725 -0.82107
726 -0.82267
727 -0.92752
728 0.86423
729 0.73936
730 -0.88489
731 -0.74799
732 -0.77574
733 -0.87092
734 -0.77537
735 -0.89744
736 -0.79977
737 0.78208
738 -0.88037
739 0.8757
740 0.81844
741 -0.79646
742 -0.77263
743 -0.83142
744 -0.80829
745 -0.87291
746 -0.87792
747 -0.72446
748 -0.88379
749 -0.85336
750 -0.78019
751 0.84391
752 0.71112
753 -0.41852
754 -0.77468
755 0.79436
756 0.75129
757 -0.90941
758 0.7613
759 -0.94456
760 0.75864
761 0.84552
762 -0.73107
763 -0.75623
764 -0.81616
765 -0.93263
766 -0.76248
767 0.85282
768 -0.81895
769 -0.91597
770 -0.80121
771 -0.91997
772 -0.8509
773 -0.53855
774 0.81577
775 0.82981
776 0.84292
777 0.79527
778 0.87342
779 0.83879
780 0.90628
781 0.86687
782 0.25485
783 0.4514
784 0.80617
785 0.7657
786 0.76625
787 0.79977
788 0.8099
789 0.43295
790 0.29213
791 -0.8738
792 -0.667
793 0.82773
794 0.82035
795 0.84843
796 0.86945
797 0.86546
798 0.8535
799 0.86636
800 0.73853
801 0.75289
802 -0.76631
803 -0.87444
804 0.76916
805 0.84267
806 -0.82653
807 -0.79673
808 -0.79743
809 0.80682
810 0.71764
811 0.87567
812 0.81618
813 0.6348
814 0.79016
815 0.87567
816 0.71159
817 0.8107
818 -0.66965
819 0.66545
820 -0.89942
821 0.77707
822 -0.67488
823 -0.72362
824 -0.86722
825 -0.87622
826 0.7512
827 -0.6746
828 -0.61207
829 0.84542
830 -0.80526
831 -0.78546
832 0.89256
833 0.71337
834 0.84901
835 -0.90951
836 0.88193
837 0.89813
838 -0.6486
839 0.86704
840 0.86406
841 0.77987
842 0.76035
843 -0.84731
844 0.88224
845 0.85837
846 0.69135
847 0.6987
848 0.81529
849 0.88614
850 0.92066
851 0.83628
852 0.77064
853 -0.61253
854 -0.83292
855 -0.8581
856 -0.74393
857 -0.83002
858 -0.83502
859 -0.78702
860 0.80655
861 0.76351
862 0.75696
863 0.67965
864 -0.82991
865 -0.86534
866 -0.71987
867 -0.78627
868 -0.83581
869 -0.75593
870 0.79337
871 -0.76502
872 -0.95013
873 0.79957
874 -0.67727
875 -0.69236
876 -0.73456
877 -0.74483
878 0.88522
879 0.86583
880 0.8742
881 0.70519
882 -0.80008
883 -0.87672
884 -0.83422
885 -0.78197
886 -0.76445
887 0.91605
888 0.64074
889 0.94122
890 0.79985
891 0.79036
892 -0.81325
893 0.85827
894 -0.91974
895 -0.92163
896 -0.92714
897 -0.70604
898 0.8023
899 -0.95639
900 -0.7468
901 -0.8281
902 -0.61593
903 -0.676
904 -0.75288
905 -0.72987
906 -0.79504
907 0.69057
908 0.7159
909 0.68395
910 0.78294
911 0.82383
912 -0.80667
913 -0.73186
914 -0.69438
915 -0.85353
916 -0.69329
917 -0.72954
918 -0.73822
919 -0.83892
920 -0.8478
921 -0.71579
922 -0.75771
923 -0.73956
924 -0.78938
925 -0.85045
926 -0.81365
927 -0.89052
928 -0.65092
929 -0.8372
930 -0.67431
931 -0.9244
932 -0.74699
933 -0.78404
934 -0.7982
935 -0.90568
936 -0.76703
937 -0.65869
938 -0.78352
939 -0.75559
940 -0.74383
941 -0.82605
942 -0.83211
943 -0.55033
944 -0.7437
945 -0.83429
946 -0.66719
947 -0.73876
948 -0.5682
949 -0.79569
950 -0.88656
951 -0.8628
952 -0.82716
953 -0.8338
954 -0.66365
955 -0.83948
956 -0.66114
957 0.84419
958 -0.95136
959 0.88508
960 -0.81545
961 -0.95176
962 -0.81739
963 -0.54555
964 -0.62388
965 -0.82011
966 -0.67814
967 -0.69957
968 -0.83648
969 -0.80399
970 -0.69756
971 -0.77268
972 -0.87471
973 -0.73323
974 -0.89757
975 -0.85974
976 -0.93445
977 -0.87304
978 -0.73126
979 -0.81106
980 -0.79788
981 -0.89713
982 -0.91415
983 -0.78458
984 -0.73225
985 -0.79122
986 -0.91548
987 0.72069
988 -0.77255
989 -0.83391
990 -0.79353
991 -0.7021
992 -0.70411
993 -0.83355
994 -0.76538
995 -0.7456
996 -0.92386
997 -0.45323
998 -0.78366
999 -0.7776
1000 0.78339


==> bvmf_pt_80.dat <==
1 0.082772
2 0.58202
3 0.049029
4 0.11523
5 -0.10095
6 -0.23232
7 -0.15344
8 -0.053074
9 0.24552
10 -0.24275
11 -0.26266
12 0.14891
13 0.19423
14 0.19347
15 -0.61355
16 -0.23357
17 0.30056
18 0.42437
19 0.43448
20 0.33036
21 0.15802
22 0.30616
23 -0.092113
24 0.10743
25 -0.16074
26 0.16789
27 -0.032629
28 0.077791
29 -0.28938
30 -0.10045
31 0.040452
32 -0.34301
33 -0.03496
34 -0.17256
35 -0.12092
36 0.26027
37 0.25596
38 0.014104
39 -0.22737
40 -0.42746
41 -0.017541
42 -0.011661
43 -0.25479
44 -0.1446
45 -0.46907
46 -0.50248
47 -0.34074
48 -0.041564
49 -0.16712
50 0.10683
51 -0.1593
52 -0.39262
53 -0.46236
54 -0.41657
55 -0.20083
56 -0.36634
57 -0.20915
58 -0.080501
59 -0.0031934
60 0.21647
61 0.24832
62 0.34347
63 0.1283
64 -0.010417
65 0.18191
66 -0.37119
67 -0.072236
68 -0.17212
69 -0.21211
70 -0.39295
71 -0.19383
72 -0.085769
73 -0.066539
74 -0.10662
75 -0.05302
76 0.23566
77 0.32267
78 0.14032
79 0.13039
80 0.41699
81 0.58403
82 0.45777
83 0.3537
84 0.11383
85 0.30664
86 -0.097377
87 0.02556
88 -0.14768
89 -0.62595
90 -0.26777
91 0.26026
92 0.33911
93 0.63017
94 -0.042505
95 -0.39057
96 -0.34006
97 0.31515
98 0.31635
99 0.15031
100 0.24692
101 -0.44239
102 -0.43519
103 -0.094783
104 0.34015
105 0.29757
106 0.34793
107 0.33842
108 0.29481
109 0.36319
110 0.20428
111 -0.23973
112 0.20586
113 0.32148
114 0.097324
115 -0.11425
116 -0.034835
117 0.065731
118 0.3553
119 -0.52469
120 -0.14236
121 -0.19015
122 -0.26504
123 -0.51935
124 -0.54883
125 0.39138
126 -0.18811
127 -0.25504
128 -0.43077
129 -0.61628
130 0.078938
131 -0.48049
132 0.38689
133 0.16851
134 0.43602
135 -0.13347
136 -0.39545
137 0.48474
138 0.25366
139 -0.47348
140 -0.26935
141 0.10004
142 -0.28448
143 -0.32789
144 -0.18422
145 0.085752
146 -0.085134
147 -0.53281
148 0.13058
149 -0.11171
150 0.46231
151 -0.35355
152 0.040567
153 0.14675
154 0.04241
155 -0.015637
156 0.22675
157 0.51857
158 0.21298
159 0.1463
160 0.085727
161 0.068593
162 -0.19017
163 0.13284
164 0.20188
165 -0.20977
166 0.24211
167 0.19138
168 0.14083
169 0.1079
170 -0.34581
171 0.40452
172 -0.4478
173 -0.20367
174 -0.19381
175 0.45992
176 0.57315
177 -0.066691
178 0.069838
179 0.1237
180 -0.086055
181 -0.1617
182 -0.11546
183 -0.075878
184 -0.092568
185 -0.15566
186 -0.17826
187 -0.12692
188 -0.20938
189 -0.20242
190 0.141
191 -0.46069
192 -0.16009
193 -0.048569
194 0.31234
195 0.44241
196 0.47218
197 0.13036
198 -0.34948
199 -0.05894
200 -0.35882
201 0.2832
202 0.3171
203 0.15792
204 0.0057186
205 -0.078213
206 -0.44732
207 0.34746
208 -0.39845
209 -0.36519
210 -0.26813
211 0.033379
212 0.1997
213 0.082337
214 0.32206
215 0.71943
216 0.47329
217 0.29947
218 0.35205
219 -0.256
220 0.16254
221 0.17534
222 0.12108
223 0.06223
224 -0.13198
225 0.28522
226 0.33076
227 -0.085106
228 -0.22919
229 -0.11084
230 -0.24438
231 0.10671
232 -0.44298
233 -0.21715
234 0.56198
235 -0.27149
236 -0.2293
237 0.058651
238 -0.065267
239 -0.47583
240 -0.49802
241 -0.2841
242 -0.44355
243 0.39548
244 -0.026825
245 -0.31297
246 0.24661
247 -0.16619
248 -0.29753
249 -0.39439
250 -0.059083
251 0.30137
252 -0.37662
253 0.22129
254 0.46702
255 0.27161
256 0.48098
257 -0.15896
258 0.044127
259 0.28982
260 -0.63736
261 0.29544
262 0.20527
263 0.13976
264 0.23898
265 0.2614
266 0.4606
267 0.54619
268 0.073915
269 0.31693
270 -0.53015
271 0.26815
272 0.36909
273 -0.24735
274 0.059163
275 0.10176
276 -0.074507
277 0.034136
278 -0.18927
279 -0.20602
280 -0.56125
281 -0.18955
282 -0.091463
283 0.05956
284 -0.097449
285 0.5738
286 -0.22266
287 -0.23515
288 -0.30458
289 0.61268
290 0.57239
291 -0.2817
292 0.4656
293 -0.19443
294 -0.084358
295 0.15858
296 0.086594
297 -0.20111
298 -0.47432
299 -0.11833
300 0.065885
301 -0.079707
302 0.36407
303 0.45692
304 -0.17895
305 -0.059821
306 0.33324
307 0.27633
308 0.69067
309 0.4527
310 -0.083059
311 -0.23161
312 -0.37264
313 -0.35613
314 -0.16341
315 -0.2074
316 0.030341
317 -0.45509
318 -0.35665
319 -0.21184
320 0.31163
321 -0.44221
322 -0.30779
323 0.056967
324 -0.42032
325 -0.38155
326 0.36011
327 -0.11191
328 0.45185
329 -0.22957
330 0.12942
331 -0.4743
332 0.09539
333 -0.023321
334 0.19506
335 0.38561
336 0.45862
337 -0.24252
338 0.12336
339 -0.078649
340 -0.17744
341 -0.30616
342 -0.26081
343 -0.072735
344 0.010698
345 0.042258
346 -0.074247
347 -0.13452
348 -0.053143
349 -0.097544
350 0.10649
351 0.034859
352 -0.19538
353 -0.36663
354 0.38153
355 0.46958
356 0.27844
357 -0.42042
358 -0.50744
359 -0.39213
360 -0.49184
361 -0.1496
362 0.016367
363 0.26575
364 0.03937
365 0.13522
366 0.575
367 0.38599
368 0.0062015
369 0.32276
370 0.12852
371 0.032417
372 0.59196
373 -0.16502
374 -0.15941
375 0.093076
376 0.23987
377 -0.48294
378 -0.47675
379 -0.29484
380 0.52914
381 0.44591
382 0.0223
383 -0.061561
384 -0.19708
385 0.13296
386 0.064018
387 0.29043
388 -0.33184
389 -0.52055
390 -0.35396
391 0.16202
392 0.16887
393 -0.1892
394 -0.10376
395 0.22573
396 0.36167
397 0.21015
398 0.71281
399 0.37387
400 -0.37229
401 0.37026
402 -0.021534
403 0.045428
404 0.026006
405 0.58353
406 0.37122
407 -0.076649
408 0.048099
409 -0.19326
410 -0.12603
411 -0.41538
412 -0.22932
413 -0.26856
414 -0.32014
415 -0.61016
416 0.47754
417 -0.33547
418 0.51866
419 0.3106
420 0.0094896
421 0.092685
422 0.059602
423 -0.18474
424 -0.079921
425 0.18336
426 -0.39037
427 -0.29045
428 -0.17997
429 0.53243
430 0.27906
431 0.22106
432 0.13017
433 0.12615
434 0.043364
435 -0.050663
436 0.21108
437 -0.21828
438 0.10085
439 -0.30717
440 -0.47608
441 -0.20669
442 0.36381
443 0.18101
444 0.23262
445 0.3643
446 0.27975
447 0.26655
448 0.42325
449 0.19397
450 0.1235
451 -0.37329
452 -0.30543
453 -0.35897
454 0.011432
455 -0.22039
456 -0.47994
457 -0.23166
458 -0.13291
459 0.027112
460 0.1755
461 0.22386
462 0.23549
463 0.18282
464 0.30842
465 -0.16423
466 -0.078678
467 -0.018307
468 -0.11807
469 -0.3499
470 -0.44667
471 -0.50247
472 -0.11453
473 -0.08966
474 -0.20152
475 0.076246
476 0.0084531
477 0.043814
478 0.30883
479 0.21879
480 0.15065
481 -0.043669
482 -0.083662
483 -0.1928
484 0.16725
485 0.10252
486 0.025865
487 -0.1323
488 0.42234
489 0.1149
490 0.041897
491 -0.3922
492 0.18806
493 -0.27666
494 -0.37679
495 0.24613
496 -0.12932
497 -0.020421
498 -0.11232
499 -0.023633
500 0.28429
501 0.29472
502 -0.47191
503 -0.12503
504 -0.05925
505 -0.45588
506 -0.051779
507 -0.051779
508 -0.38914
509 -0.30116
510 -0.35825
511 -0.36387
512 -0.24625
513 0.19857
514 0.084754
515 0.11013
516 0.1233
517 -0.055878
518 -0.26086
519 -0.31551
520 -0.19769
521 -0.12667
522 -0.36474
523 -0.36958
524 -0.42538
525 -0.42349
526 -0.080148
527 -0.16176
528 -0.086185
529 0.0077079
530 -0.42361
531 0.33716
532 0.29002
533 -0.31086
534 0.2773
535 0.33236
536 0.23145
537 -0.37991
538 0.17095
539 -0.064801
540 0.015138
541 -0.077622
542 0.37019
543 0.14353
544 -0.20636
545 0.024197
546 -0.11258
547 0.30355
548 -0.59218
549 -0.54212
550 -0.49844
551 0.091617
552 -0.34372
553 0.3115
554 -0.36767
555 -0.10939
556 -0.2865
557 -0.19954
558 -0.46505
559 -0.37675
560 -0.014809
561 0.033632
562 -0.078819
563 -0.21257
564 -0.070794
565 -0.25815
566 -0.15663
567 -0.05672
568 0.071262
569 0.11656
570 0.011147
571 0.14007
572 0.11613
573 0.072119
574 0.27701
575 0.55388
576 0.57616
577 0.39949
578 0.35531
579 0.23968
580 -0.1887
581 0.075498
582 0.21664
583 -0.14578
584 -0.25838
585 -0.38378
586 0.36591
587 0.055589
588 -0.14481
589 -0.26403
590 -0.44176
591 -0.4638
592 -0.53471
593 -0.41214
594 0.0047999
595 -0.10303
596 -0.29436
597 -0.073163
598 0.19039
599 0.44818
600 0.17653
601 0.46211
602 0.11436
603 0.34373
604 0.43051
605 -0.06498
606 -0.057472
607 0.17434
608 0.044949
609 0.12064
610 -0.12175
611 -0.044875
612 0.062011
613 0.08265
614 -0.063635
615 0.6321
616 -0.15109
617 0.21247
618 0.26098
619 -0.029237
620 -0.056471
621 0.13328
622 0.22464
623 0.20752
624 0.48886
625 0.079123
626 0.21571
627 -0.16549
628 -0.30413
629 0.061202
630 -0.016038
631 0.21554
632 0.56317
633 0.54234
634 0.093472
635 0.15029
636 0.0044301
637 -0.41969
638 -0.57999
639 0.25889
640 0.33271
641 0.24546
642 0.42499
643 -0.13382
644 -0.11446
645 -0.19767
646 0.1671
647 0.5253
648 -0.49257
649 0.30812
650 -0.39206
651 0.14733
652 0.12236
653 0.072241
654 0.35334
655 -0.088844
656 0.093005
657 -0.006447
658 0.1679
659 0.10264
660 0.31706
661 0.35853
662 0.19982
663 -0.015638
664 0.13466
665 0.43735
666 0.17541
667 0.32894
668 0.033708
669 -0.03897
670 0.054668
671 0.45917
672 0.42832
673 -0.36629
674 -0.44734
675 0.18188
676 0.18284
677 -0.42407
678 -0.30339
679 -0.54986
680 -0.35732
681 -0.20087
682 -0.27554
683 -0.36795
684 -0.25558
685 -0.14031
686 0.037094
687 -0.012487
688 -0.14542
689 -0.28752
690 -0.096887
691 -0.00071523
692 -0.17346
693 -0.24955
694 0.12336
695 0.3793
696 -0.054386
697 -0.16816
698 -0.32597
699 -0.36318
700 -0.40144
701 0.015665
702 0.47307
703 -0.4756
704 -0.23323
705 0.41961
706 0.70135
707 0.26841
708 -0.40149
709 -0.40171
710 -0.39593
711 0.024005
712 -0.042084
713 0.2987
714 0.050564
715 -0.1678
716 -0.053037
717 -0.26898
718 -0.66666
719 -0.39078
720 -0.45774
721 0.09815
722 -0.47388
723 -0.30302
724 0.064008
725 0.08408
726 0.21005
727 -0.42942
728 0.042807
729 0.040964
730 0.20004
731 0.033918
732 0.11338
733 0.22944
734 0.14924
735 -0.37823
736 -0.45242
737 -0.38136
738 0.334
739 -0.20254
740 -0.43125
741 -0.20613
742 -0.13787
743 -0.068434
744 0.14235
745 -0.088366
746 -0.43796
747 0.34405
748 0.084287
749 0.054468
750 0.044856
751 0.44197
752 0.056298
753 -0.079869
754 -0.35353
755 -0.56903
756 -0.36308
757 -0.61372
758 -0.33084
759 -0.70956
760 -0.42071
761 -0.056496
762 0.25407
763 -0.29853
764 -0.34909
765 -0.44354
766 -0.34084
767 0.094514
768 0.14948
769 0.085631
770 -0.30627
771 -0.56268
772 -0.63346
773 -0.066785
774 0.24607
775 0.28614
776 0.34602
777 0.35083
778 0.38853
779 0.25576
780 0.43745
781 0.22689
782 -0.30176
783 -0.15673
784 0.25362
785 0.19301
786 0.20224
787 0.35684
788 -0.061489
789 0.43397
790 0.16159
791 0.20629
792 0.44246
793 0.20383
794 0.03541
795 0.17681
796 0.12006
797 0.24965
798 -0.095065
799 -0.25304
800 -0.37812
801 0.055188
802 -0.2439
803 -0.14242
804 0.3861
805 0.38138
806 -0.22552
807 -0.31478
808 -0.12869
809 0.26985
810 0.31082
811 0.21532
812 0.089685
813 -0.25679
814 -0.20758
815 0.52619
816 0.31363
817 -0.079145
818 -0.083506
819 0.07852
820 -0.18748
821 0.31377
822 0.075747
823 0.005624
824 -0.41061
825 -0.44874
826 -0.28826
827 0.14049
828 0.20165
829 0.30669
830 0.060207
831 0.30764
832 0.26761
833 0.20088
834 0.10889
835 -0.53936
836 0.34433
837 0.32055
838 -0.34461
839 -0.069595
840 0.26492
841 0.43014
842 0.27621
843 -0.41166
844 -0.004069
845 -0.39031
846 -0.39072
847 0.33598
848 -0.25403
849 0.16154
850 0.18335
851 -0.21448
852 -0.17143
853 -0.41716
854 -0.4342
855 -0.53742
856 -0.40595
857 -0.17893
858 -0.42661
859 -0.22464
860 0.35856
861 0.31678
862 0.039222
863 -0.0095752
864 -0.14699
865 -0.39191
866 -0.061874
867 -0.05626
868 -0.068277
869 0.17711
870 -0.045949
871 -0.070666
872 0.43119
873 0.0029133
874 0.28343
875 0.31574
876 0.26919
877 0.26728
878 -0.36447
879 -0.30986
880 -0.096519
881 -0.09218
882 -0.33408
883 0.11184
884 0.26964
885 0.2465
886 -0.32431
887 0.59031
888 -0.064602
889 0.43644
890 0.39081
891 0.34778
892 -0.094291
893 0.35294
894 -0.50338
895 -0.60746
896 -0.24114
897 0.084332
898 -0.2959
899 -0.17968
900 0.11586
901 -0.04242
902 0.10003
903 0.44547
904 -0.2234
905 0.27941
906 0.2342
907 -0.30267
908 -0.23667
909 -0.37028
910 -0.36254
911 -0.01922
912 -0.40401
913 -0.57044
914 -0.02287
915 -0.23739
916 -0.036335
917 -0.16206
918 0.070678
919 -0.20747
920 -0.3242
921 0.039144
922 0.082935
923 0.46084
924 0.37864
925 0.0073083
926 -0.18458
927 -0.30037
928 -0.072778
929 -0.40225
930 -0.19539
931 0.018077
932 0.01446
933 0.14426
934 0.33094
935 0.30764
936 0.25028
937 0.47834
938 0.64275
939 0.061807
940 0.64072
941 0.5754
942 -0.41143
943 0.15836
944 -0.010074
945 0.09473
946 0.11575
947 -0.011879
948 0.30362
949 0.34146
950 0.17104
951 0.095927
952 -0.01652
953 -0.46501
954 -0.14457
955 -0.14769
956 0.11557
957 0.58636
958 -0.58249
959 0.30741
960 -0.053516
961 -0.25359
962 -0.076295
963 0.23489
964 0.30774
965 -0.12756
966 -0.13107
967 0.20432
968 -0.069679
969 -0.3589
970 -0.30648
971 0.11967
972 0.12045
973 0.16921
974 0.52848
975 0.43112
976 0.089668
977 -0.45196
978 0.068679
979 -0.3705
980 -0.54437
981 -0.56683
982 -0.6292
983 -0.41606
984 -0.28638
985 0.017634
986 -0.50089
987 -0.076786
988 0.07896
989 0.23655
990 0.16709
991 -0.16324
992 0.2021
993 0.16547
994 0.081746
995 -0.042105
996 -0.039256
997 0.028199
998 -0.20718
999 -0.16317
1000 -0.0069972


==> network_a.dat <==
1 -4.1775 1.1168 -1.3466
2 -7.1526 2.3693 -0.20583
3 -10.918 2.0046 -0.039373
4 -10.611 5.1354 -0.22788
5 -9.2717 6.1657 -2.214
6 -9.0727 4.1237 -1.923
7 -8.9863 4.7908 -3.8096
8 -9.3724 7.2955 -3.4475
9 -9.1577 7.7695 -1.412
10 -9.0425 8.0188 -2.774
11 -8.9842 7.3971 -1.9503
12 -9.9699 9.1193 -0.61925
13 -12.129 10.471 3.2498
14 -15.52 14.827 5.2568
15 -18.678 21.351 6.1498
16 -29.452 34.655 7.063
17 -40.005 45.906 4.6622
18 -51.315 53.533 4.3529
19 -59.253 66.514 4.1037
20 -58.482 72.815 7.2764
21 -64.753 76.547 7.7001
22 -69.868 78.877 8.8875
23 -73.748 80.859 10.239
24 -77.561 85.503 9.3579
25 -83.369 88.894 11.579
26 -82.476 92.386 10.969
27 -86.023 96.679 10.409
28 -85.211 101.71 12.658
29 -87.242 101.88 9.3909
30 -89.892 104.56 9.0892
31 -91.488 110.22 10.342
32 -91.975 110.27 12.502
33 -94.287 112.26 11.596
34 -93.701 111.92 13.496
35 -96.125 113.49 12.178
36 -100.13 111.84 12.223
37 -103.6 112.65 7.5351
38 -100.53 112.79 3.5893
39 -98.779 116.93 1.9978
40 -98.834 115.64 4.5989
41 -99.112 118.23 5.3263
42 -99.502 118.07 5.7267
43 -100.66 119.71 6.3193
44 -100.66 119.71 6.3193
45 -103.31 119.33 6.0011
46 -104.53 122.83 4.2557
47 -100.69 125.07 7.9636
48 -100.5 128.2 7.7852
49 -100.5 128.2 7.7852
50 -99.924 129.91 8.1605
51 -101.64 128.25 7.412
52 -101.47 128.92 8.1411
53 -101.23 129.42 9.3936
54 -99.546 128.3 9.4826
55 -99.546 128.3 9.4826
56 -99.537 131.28 11.46
57 -98.862 131.05 11.723
58 -99.687 131.78 14.766
59 -99.687 131.78 14.766
60 -102.68 130.13 11.857
61 -105.25 131.15 7.8311
62 -109.55 131.67 5.6627
63 -109.19 130.38 2.514
64 -111.5 127.24 -0.16226
65 -109.71 125.03 1.0269
66 -105.64 127.19 -2.4102
67 -104.54 124.89 -2.9139
68 -105.45 125.7 -1.2622
69 -106.29 128.72 1.632
70 -103.31 127.33 -0.45493
71 -104.48 125.9 4.2732
72 -103.12 128.19 6.7175
73 -99.531 129.59 7.2071
74 -101.02 125.65 4.6265
75 -100.57 126.75 2.711
76 -100.57 126.75 2.711
77 -101.2 128.76 0.96636
78 -100.85 129.56 2.6457
79 -98.593 127.53 1.5469
80 -97.841 127.98 -1.2387
81 -97.841 127.98 -1.2387
82 -96.83 130.93 -0.24364
83 -94.093 132.68 -1.0721
84 -94.623 132.79 -0.9927
85 -95.408 132.47 -2.0377
86 -93.967 133.67 0.70037
87 -95.44 133.56 0.53573
88 -95.086 134.82 1.226
89 -93.662 133.2 3.8055
90 -93.123 135.37 0.82313
91 -92.892 137.64 1.6376
92 -95.179 135.25 2.5221
93 -94.709 135.09 4.0499
94 -93.523 134.99 4.5921
95 -94.05 131.31 3.3011
96 -92.99 131.11 3.2659
97 -92.99 131.11 3.2659
98 -92.338 130.95 5.0703
99 -94.506 128.86 3.0249
100 -92.02 132.59 4.446
101 -93.728 132.08 7.202
102 -94.257 133.54 9.3908
103 -99.573 132.03 9.9526
104 -102.09 131.51 8.1322
105 -98.058 129.34 7.2338
106 -96.563 127.85 4.882
107 -97.646 126.24 5.327
108 -98.639 128.43 2.8167
109 -98.131 126.44 6.1142
110 -96.377 124.44 8.9351
111 -95.899 123.08 7.6561
112 -98.598 123.21 6.4061
113 -101.2 125.51 6.2441
114 -101.56 130.52 10.4
115 -103.14 130.28 11.475
116 -105.8 129.22 10.33
117 -106.68 127.59 13.191
118 -107.94 128.02 13.588
119 -108.11 126.46 13.251
120 -106.06 130.36 11.414
121 -103.9 134.51 10.566
122 -103.76 134.77 10.132
123 -102.7 134.52 13.449
124 -102.7 134.52 13.449
125 -98.486 130.56 13.212
126 -102.11 130.17 12.64
127 -102.11 130.17 12.64
128 -102.14 132 15.014
129 -102.14 132 15.014
130 -102.67 131.99 16.277
131 -101.04 135.03 17.259
132 -98.417 135.32 19.369
133 -100.23 136.47 20.121
134 -99.54 136.93 21.506
135 -99.54 136.93 21.506
136 -99.54 136.93 21.506
137 -100.89 136.97 21.219
138 -98.599 137.36 22.386
139 -98.599 137.36 22.386
140 -98.522 136.68 22.158
141 -101.07 136 24.774
142 -99.839 135.36 27.487
143 -100.67 133.32 29.836
144 -101.37 134.63 33.485
145 -101.6 136.11 36.647
146 -102.17 137.77 38.708
147 -102.17 137.77 38.708
148 -102.7 135.24 43.039
149 -102.44 134.91 47.261
150 -102.21 133.91 46.584
151 -102.94 132.99 52.502
152 -103.63 131.93 57.052
153 -103.38 133.55 61.26
154 -104.11 133.69 61.837
155 -104.54 135.42 63.858
156 -101.8 133.95 64.711
157 -104.39 135.13 63.882
158 -103.41 137.28 67.657
159 -103.5 136.4 72.875
160 -102.79 135.22 71.771
161 -104.26 135.26 74.568
162 -105.97 137.94 74.925
163 -105.1 138.6 76.819
164 -106.13 138.43 77.412
165 -106.42 136.44 79.346
166 -107.14 137.4 82.505
167 -106.42 137.71 81.833
168 -105.26 139.01 77.852
169 -106.31 137.96 75.924
170 -107.04 135.8 79.39
171 -106.72 135.06 78.476
172 -107.42 137.68 82.605
173 -108.68 134.43 85.098
174 -106.64 133.14 83.87
175 -107.73 137.1 85.049
176 -104.82 138.38 88.322
177 -104.72 137.83 89.849
178 -106.61 138.35 92.36
179 -106.61 138.35 92.36
180 -104.29 135.38 90.755
181 -103.16 138.01 94.147
182 -103.85 139.94 95.179
183 -103.77 140.39 97.416
184 -99.78 143.16 99.437
185 -98.209 143.06 98.179
186 -98.209 143.06 98.179
187 -99.302 143.88 99.347
188 -98.251 143.96 101.71
189 -98.251 143.96 101.71
190 -97.112 149.04 101.71
191 -97.112 149.04 101.71
192 -97.112 149.04 101.71
193 -94.671 147.31 102.98
194 -91.592 147.32 102.21
195 -91.901 149.04 98.859
196 -94.007 149.63 99.278
197 -96.024 148.19 99.462
198 -99.703 150.18 98.501
199 -100.68 149.09 101.71
200 -103.99 150.11 100.72
201 -102.95 150.74 101.54
202 -104.94 147.66 98.486
203 -102.34 150.81 99.013
204 -102.3 152.53 98.823
205 -102.14 150.35 94.897
206 -101.73 151.17 92.209
207 -99.961 151.21 90.271
208 -99.853 149.34 89.836
209 -103.67 150.3 87.761
210 -102.11 152.21 87.863
211 -101.86 154.09 87.631
212 -103.57 152.83 88.116
213 -103.63 149.47 90.331
214 -102.76 145 86.936
215 -103.12 142.54 86.791
216 -99.775 141.35 85.092
217 -98.363 142.18 84.377
218 -98.363 142.18 84.377
219 -98.363 142.18 84.377
220 -94.944 145 83.572
221 -95.559 144.29 83.599
222 -96.257 145.78 83.538
223 -94.643 147.96 87.282
224 -97.93 144.33 86.458
225 -100.87 142.13 87.044
226 -99.744 141.33 90.375
227 -97.53 142.07 90.366
228 -102.72 142.85 90.619
229 -101.09 142.04 92.691
230 -101.72 142.52 93.13
231 -104.72 144.67 91.042
232 -103.05 142.69 90.924
233 -105.27 139.85 89.761
234 -107.09 139.97 90.724
235 -105.61 139.14 88.833
236 -104.48 141.7 89.153
237 -104.48 141.7 89.153
238 -102.05 140.4 87.38
239 -99.254 140.28 87.45
240 -102.37 143.23 85.766
241 -102.12 144.29 89.211
242 -99.614 142.33 88.93
243 -97.535 143.44 88.713
244 -97.535 143.44 88.713
245 -95.302 143.39 89.722
246 -95.668 144.65 91.892
247 -97.253 144.31 88.627
248 -100.67 144.85 89.099
249 -98.554 140.44 92.204
250 -97.5 141.92 90.895
251 -95.556 142.53 91.743
252 -97.789 140.47 94.505
253 -99.923 140.69 95.287
254 -97.17 138.59 95.756
255 -98.065 139.24 96.087
256 -99.574 141.25 96.779
257 -102 142.73 95.981
258 -102.63 144.08 97.703
259 -102.12 144.98 97.059
260 -104.5 144.89 97.648
261 -108.15 144.03 98.62
262 -108.15 144.03 98.62
263 -108.84 144.03 96.073
264 -112.63 141.29 96.705
265 -110.61 139.83 99.152
266 -112.06 139.74 100.03
267 -109.59 138.05 97.917
268 -108.24 140.31 97.195
269 -105.76 142.42 96.771
270 -104.76 137.16 95.701
271 -104.76 137.16 95.701
272 -105.51 134.42 98.125
273 -104.81 139.55 92.038
274 -103.89 139.76 92.91
275 -103.54 140.45 91.83
276 -107.65 139.18 91.613
277 -105.64 137.48 91.956
278 -106.31 138.81 90.317
279 -109.58 138.42 88.03
280 -112.88 139.06 90.362
281 -110.41 143.2 90.153
282 -110.41 143.2 90.153
283 -113.29 144.4 89.311
284 -114.25 144.57 91.956
285 -116.46 144.31 92.056
286 -113.5 147.04 94.204
287 -110.21 146.98 95.414
288 -115.45 147.38 91.683
289 -116.05 146.29 88.683
290 -116.82 143.29 89.004
291 -115.72 139.68 91.56
292 -115.72 139.68 91.56
293 -114.84 140.26 92.232
294 -113.35 141.08 92.01
295 -110.23 143.08 93.289
296 -109.86 142.68 91.687
297 -111.4 142.14 94.074
298 -109.59 137.37 95.305
299 -106.16 138.87 100.51
300 -106.08 135.92 96.061
301 -106.08 135.92 96.061
302 -105.4 136.16 96.045
303 -107.82 134.4 98.287
304 -107.82 134.4 98.287
305 -109.64 136.54 98.959
306 -108.56 134.14 97.512
307 -109.15 132.26 98.147
308 -109.2 133.91 95.188
309 -109.2 133.91 95.188
310 -106.85 135.36 95.563
311 -106.85 135.36 95.563
312 -105.51 138.94 91.046
313 -105.07 138.54 88.429
314 -104.51 138.49 91.121
315 -107.04 140.57 90.988
316 -110.31 144.27 92.707
317 -110.31 144.27 92.707
318 -111.14 144.28 93.988
319 -107.09 144.24 95.339
320 -109.63 140.41 94.483
321 -109.68 138.23 90.208
322 -107.07 141.03 87.614
323 -106.79 138.64 87.145
324 -109.48 139.21 88.17
325 -108.13 139.03 89.119
326 -107.95 134.6 91.54
327 -110.31 135.17 92.74
328 -108.73 135.84 93.628
329 -108.81 135.31 91.441
330 -106.83 134.79 92.165
331 -105.46 134.74 89.138
332 -105.46 134.74 89.138
333 -107.13 135.9 90.122
334 -107.91 134.02 89.65
335 -112.03 137.41 88.585
336 -114.09 134.91 90.225
337 -114.09 134.91 90.225
338 -114.09 134.91 90.225
339 -113.15 133.34 91.173
340 -118.04 134.74 92.586
341 -118.04 134.74 92.586
342 -116.46 137.19 91.848
343 -116.46 137.19 91.848
344 -112.37 135.14 92.786
345 -113.08 135.76 96.717
346 -111.81 135.73 95.85
347 -112.61 136.62 94.825
348 -115.45 138.05 97.074
349 -111.79 138.57 95.226
350 -111.79 138.57 95.226
351 -111.59 137.99 95.556
352 -109.67 141.33 97.527
353 -109.92 142.3 97.793
354 -111.27 143.37 99.139
355 -111.96 141.76 103.34
356 -111.86 141.73 103.81
357 -111.55 140.71 105.29
358 -112.21 142.59 101.74
359 -112.71 142.48 103.99
360 -112.66 142.33 105.17
361 -111.9 141.33 104.36
362 -110.05 141.05 104.67
363 -107.78 142.1 107.2
364 -108.51 142.3 106.44
365 -109.06 140.56 106.68
366 -108.93 142.9 104.85
367 -110.33 139.07 106.35
368 -111.93 136.91 105.88
369 -111.25 138.61 105.33
370 -106.87 137.57 103.59
371 -104.25 135.15 106.48
372 -104.24 133.9 105.94
373 -103.21 134.69 108.02
374 -101.01 133.73 109.39
375 -104.22 135.68 105.56
376 -107.29 134.83 105.19
377 -107.56 133.43 105.08
378 -105.33 136.27 102.79
379 -108.91 137.3 99.678
380 -108.54 134.91 101.39
381 -107.03 132.31 98.442
382 -107.04 130.64 99.539
383 -107 131.76 101.55
384 -107.27 135.22 102.16
385 -106.92 130.39 101.94
386 -106.12 129.38 101.26
387 -109.49 132.99 101.08
388 -107.53 131.61 101.25
389 -105.97 128.62 104.51
390 -104.7 133.25 101.71
391 -107.46 135.15 101.9
392 -107.88 134.8 102.18
393 -108.89 137.15 104.83
394 -105.97 140.17 106.93
395 -104.51 140.36 105.34
396 -107.88 138.18 103.27
397 -106.51 138.35 100.86
398 -106.53 143.39 99.971
399 -107.12 146.12 99.624
400 -109.65 148.98 97.612
401 -111.27 150.12 94.55
402 -111 149.95 94.231
403 -111.99 147.34 94.552
404 -111.99 147.34 94.552
405 -111.99 147.34 94.552
406 -109.14 144.21 92.454
407 -109.14 144.21 92.454
408 -108.65 140.52 95.297
409 -106.32 143.4 99.202
410 -104.55 142.55 97.22
411 -105.52 146.49 97.159
412 -102.51 147.41 94.588
413 -104.37 153.61 96.184
414 -104.37 153.61 96.184
415 -104.8 154.68 92.431
416 -107.33 152.3 95.626
417 -107.18 148.31 93.567
418 -107.19 149.34 93.424
419 -106.48 149.31 92.266
420 -108.42 147.55 93.941
421 -104.69 147.62 93.216
422 -104.83 150.22 96.521
423 -103.42 148.24 94.546
424 -99.653 149.57 92.873
425 -102 145.67 89.862
426 -100.67 144.37 88.538
427 -100.67 144.37 88.538
428 -101.36 143.88 86.378
429 -103 144.06 89.815
430 -101.73 146.38 88.794
431 -100.58 148.29 87.767
432 -102.99 149.17 88.566
433 -103.32 147.89 89.592
434 -104.93 152.6 88.414
435 -107.16 151.55 89.751
436 -108.42 152.22 89.6
437 -107.92 148.56 90.227
438 -106.84 149.73 91.809
439 -111.54 151.72 89.114
440 -110.42 153.88 90.936
441 -110.14 154.42 88.815
442 -109.33 153.9 93.744
443 -108.15 156.21 96.167
444 -104.81 158.14 96.297
445 -101.85 158.29 96.06
446 -101.85 158.29 96.06
447 -102.84 156.43 98.255
448 -102.46 154.36 98.394
449 -107.65 153.57 100.96
450 -109.8 154.11 104.03
451 -109.64 153.79 101.55
452 -110.14 155.56 100.89
453 -110.79 159.19 100.07
454 -111.45 160.93 99.602
455 -108.95 157.93 97.337
456 -105.16 156.9 100.78
457 -104.43 153.49 104.59
458 -102.44 151.42 101.91
459 -104.38 149.63 102.69
460 -110.29 147.15 100.44
461 -108.47 146.2 97.181
462 -110.4 146.84 95.632
463 -107.94 148.27 97.254
464 -107.76 147.35 98.008
465 -106.39 146.07 95.811
466 -106.39 146.07 95.811
467 -105.86 146.55 93.281
468 -105.02 146.31 93.455
469 -105.15 147.17 95.39
470 -101.74 147.46 95.606
471 -98.365 147.36 97.162
472 -98.022 147.94 99.05
473 -99.489 149.5 98.611
474 -100.72 150.85 98.369
475 -100.34 151.85 99.717
476 -100.34 151.85 99.717
477 -100.34 151.85 99.717
478 -100.24 148.57 97.135
479 -100.22 148.76 97.418
480 -101.84 150.68 99.285
481 -104.27 147.29 99.948
482 -100 146.39 98.57
483 -100 146.39 98.57
484 -97.851 144.98 99.483
485 -100.05 143.3 99.718
486 -98.943 144.55 99.025
487 -98.384 142.4 97.95
488 -95.622 140.55 101.94
489 -94.79 139.89 99.697
490 -99.55 137.9 101.99
491 -99.603 140.47 101.91
492 -102.89 137.29 102.38
493 -102.3 136.63 101.02
494 -102.3 136.63 101.02
495 -102.5 136.71 101.73
496 -102.5 136.71 101.73
497 -99.907 135.59 102.97
498 -101.34 135.93 101.75
499 -103.61 136.05 100.75
500 -102.01 136.78 102.59
501 -102.01 136.78 102.59
502 -102.53 139.95 100.3
503 -101.08 142.97 97.462
504 -101.08 142.97 97.462
505 -103.35 144.56 96.743
506 -100.91 144.94 95.957
507 -102.31 142.22 98.436
508 -106.11 140.72 98.952
509 -106.24 139.23 98.531
510 -104.42 140.36 97.912
511 -104.69 139.35 99.067
512 -101.82 143.45 97.591
513 -101.65 139.09 98.995
514 -99.822 141.89 100.78
515 -98.307 142.66 102.83
516 -98.994 142.23 99.682
517 -100.51 139.43 101.27
518 -98.689 141.92 98.835
519 -103.27 140.8 101.34
520 -102.73 139.42 100.38
521 -100.6 137.93 102.88
522 -100.88 141.32 104.69
523 -103.94 141.61 102.26
524 -105.41 144.42 102.51
525 -102.81 140.9 103.96
526 -102.77 138.92 102.68
527 -102.77 138.92 102.68
528 -102.77 138.92 102.68
529 -106.76 138.97 103.19
530 -109.5 138.34 102.21
531 -110.3 135.55 104.25
532 -110.3 135.55 104.25
533 -110.3 135.55 104.25
534 -113.87 135.76 102.42
535 -114.24 139.05 98.008
536 -115.29 142.78 96.421
537 -114.19 141.85 96.6
538 -113.23 139.67 95.756
539 -118.12 140.65 97.913
540 -117.74 137.32 99.752
541 -114.29 134.97 97.731
542 -113.17 136.69 100.04
543 -111.83 136.2 97.504
544 -112.01 135.21 99.728
545 -111.24 135.59 98.865
546 -110.09 140.96 100.44
547 -111.33 144 100.51
548 -109.84 143.66 99.313
549 -109.84 143.66 99.313
550 -110.59 141.92 99.014
551 -108.43 141.32 95.136
552 -110.88 141.38 96.035
553 -107.83 139.28 96.903
554 -105.9 141.27 98.968
555 -110.06 143.1 98.741
556 -106.87 142.38 98.967
557 -103.79 137.35 97.36
558 -105.63 138.01 96.777
559 -103.87 138.32 98.759
560 -102.55 139.01 101.15
561 -102.58 139.38 101.19
562 -105.08 141.03 97.476
563 -103.65 141.28 96.55
564 -104.65 141.18 97.456
565 -107.49 139.68 96.711
566 -105.52 142.68 98.668
567 -106.52 144.39 97.485
568 -106.74 143.18 99.047
569 -106.09 143.24 97.563
570 -106.07 137.87 99.423
571 -104.66 137.44 99.509
572 -102.15 140.88 101.25
573 -102.15 140.88 101.25
574 -97.954 145.36 104.27
575 -98.082 143.73 101.64
576 -97.824 140.15 103.5
577 -95.521 138.61 104.53
578 -93.765 140.39 102.65
579 -97.199 139.87 101.46
580 -96.665 139.17 101.65
581 -100.87 139.06 101.33
582 -102.41 138.29 99.332
583 -103.82 135.25 99.692
584 -103.82 135.25 99.692
585 -104.87 134.19 98.258
586 -104.27 136.86 98.254
587 -105.37 136.24 98.241
588 -104.55 138.16 98.262
589 -104.39 137.89 97.764
590 -101.93 141.39 94.778
591 -103.63 140.75 94.569
592 -105.3 140.23 94.841
593 -104.39 138.8 93.986
594 -106.46 141 92.303
595 -106.47 139.66 92.875
596 -103.25 141.68 96.141
597 -103.24 141.14 94.572
598 -100.81 141.15 93.864
599 -104.56 139.19 92.268
600 -102.88 140.87 91.04
601 -102.66 141.14 91.642
602 -102.88 137.2 91.083
603 -103.87 136.32 93.524
604 -107.98 135.48 94.579
605 -107.8 134.93 94.606
606 -105.15 134.77 96.999
607 -105.15 134.77 96.999
608 -108.83 134.46 95.647
609 -109.79 133.1 94.955
610 -111.03 136.24 96.513
611 -109.91 135.87 99.197
612 -112.15 137.64 98.363
613 -115.1 138.6 98.462
614 -110.55 138.83 99.227
615 -109.75 137.93 98.47
616 -108.82 136.06 98.2
617 -108.91 137.03 94.553
618 -108.91 137.03 94.553
619 -108.91 137.03 94.553
620 -108.6 136.74 93.188
621 -106.28 138.41 89.692
622 -106.15 140.13 87.598
623 -105.25 140.7 90.578
624 -104.15 140.98 92.183
625 -103.32 138.96 92.223
626 -99.942 138.9 92.564
627 -103.8 135.89 95.96
628 -105.1 131.87 95.83
629 -108.63 136.59 91.16
630 -106.22 134.97 90.943
631 -109.35 137.37 94.763
632 -112.96 137.25 95.482
633 -112.41 137.64 96.02
634 -112.89 139.01 97.093
635 -111.11 138.46 100.42
636 -105.25 139.29 98.743
637 -105.25 139.29 98.743
638 -105.25 139.29 98.743
639 -105.25 139.29 98.743
640 -106.88 139.4 98.522
641 -108.25 139.89 100.49
642 -106.14 140.61 98.887
643 -107.63 141.48 99.287
644 -108.24 142.96 98.042
645 -106.94 144.21 101.7
646 -106.95 142.73 100.53
647 -105.28 142.39 100.06
648 -105.28 142.39 100.06
649 -105.28 142.39 100.06
650 -104.92 142.56 103.44
651 -104.32 141.39 102.82
652 -106.56 143.01 104.72
653 -106.99 143.85 104.49
654 -109.56 143.12 102.82
655 -106.29 143.58 100.05
656 -104.16 147.43 96.933
657 -106.42 147.41 95.829
658 -107.44 148.39 94.989
659 -107.44 148.39 94.989
660 -108.95 147.84 94.111
661 -111.68 146.62 92.686
662 -110.37 144.09 92.841
663 -110.84 144.08 94.014
664 -111.93 145.32 95.985
665 -113.42 144.14 97.327
666 -110.73 142.7 95.737
667 -110.16 143.39 95.693
668 -113.81 141.67 99.553
669 -111.79 145.19 99.319
670 -110.91 146.75 96.617
671 -110.05 145.29 97.177
672 -108.55 142.51 98.208
673 -104.64 142.11 95.508
674 -103.9 144.28 94.045
675 -103.18 143.16 96.251
676 -107.48 145.58 97.326
677 -104.5 145.58 101.22
678 -103.59 145.62 104.88
679 -103.52 141.6 103.74
680 -103.78 140.42 103.27
681 -103.87 141.41 100.17
682 -102.23 142.24 100.72
683 -101.08 141.92 102.13
684 -104.49 144.43 99.748
685 -101.24 147.7 101.68
686 -104.2 146.87 98.638
687 -106.72 143.34 97.977
688 -106.63 145.01 99.678
689 -108.26 144.56 99.191
690 -109.53 145.59 96.945
691 -110.56 143.6 96.918
692 -112.14 141.99 95.091
693 -112.14 141.99 95.091
694 -113.31 140.7 95.382
695 -117.3 140.49 95.339
696 -117.75 142.53 96.284
697 -117.75 142.53 96.284
698 -114.95 144.86 94.798
699 -117.03 145.91 95.401
700 -118.7 146.05 96.147
701 -116.6 144.73 95.124
702 -115.95 143.21 96.871
703 -118.64 147.9 97.534
704 -119.75 148.38 99.816
705 -119.26 146.11 98.242
706 -121.03 147.68 95.583
707 -122.41 151.13 97.423
708 -122.41 151.13 97.423
709 -122.41 151.13 97.423
710 -122.41 151.13 97.423
711 -118.59 151.27 101.61
712 -120.28 151.07 101.32
713 -120.28 151.07 101.32
714 -120.97 149.83 104.87
715 -115.78 146.07 104.08
716 -117.54 144.83 103.27
717 -118.92 146.65 104.44
718 -119.12 148.03 105.82
719 -117.22 146.29 101.2
720 -117.22 146.29 101.2
721 -116.25 145.32 101.26
722 -116.25 145.32 101.26
723 -114.71 144.04 102.36
724 -115.33 143.85 101.14
725 -117.51 145.89 103.32
726 -117.61 143.93 103.72
727 -116.35 143.97 104.54
728 -116.35 143.97 104.54
729 -114 142.27 102.59
730 -113.31 144.55 99.997
731 -116.93 148.15 97.853
732 -115.18 147.92 96.09
733 -115.18 147.92 96.09
734 -116.49 146.95 96.769
735 -117.25 145.63 93.677
736 -118.85 144.59 94.209
737 -120.8 144.88 97.323
738 -121.19 147.6 96.254
739 -118.99 147.25 96.26
740 -117.86 146.45 94.082
741 -116.76 144.45 95.631
742 -117.39 146.05 95.292
743 -117.39 146.05 95.292
744 -117.16 144.95 93.684
745 -114.27 144.89 94.265
746 -114.27 144.89 94.265
747 -117.85 146.07 95.715
748 -115.78 145.86 98.717
749 -111.65 145.22 101.59
750 -111.65 145.22 101.59
751 -113.94 140.91 99.272
752 -114.09 140.34 95.027
753 -114.09 140.34 95.027
754 -114.51 138.83 97.662
755 -111.7 136.67 101.09
756 -110.17 136.97 101.64
757 -108.19 140.43 102.22
758 -109.24 138.72 102.37
759 -110.18 141.23 104.26
760 -107.3 136.63 103.61
761 -108.1 135.1 102.78
762 -109.96 134.96 100.92
763 -109.96 134.96 100.92
764 -108.55 139.33 99.28
765 -111.14 138.3 99.218
766 -109.93 138.01 101.87
767 -110.79 138.26 105.56
768 -107.98 138.96 106.4
769 -103.84 137.09 107.75
770 -104.05 137.69 108.51
771 -104.67 139.43 108.97
772 -105.19 140.02 106.87
773 -104.02 141.15 102.72
774 -105.36 143.15 104
775 -106.46 144.53 105.93
776 -106.46 144.53 105.93
777 -106.46 144.53 105.93
778 -106.59 148.15 101.22
779 -109.79 148.83 103.6
780 -107.09 150.65 101.16
781 -106.84 147.87 100.48
782 -108.91 144.36 100.89
783 -107.7 144.14 104.82
784 -107 145.4 106.01
785 -107.24 144.41 104.68
786 -105.59 145.53 103.76
787 -105.31 142.74 105.19
788 -105.38 143.47 103.9
789 -105.38 143.47 103.9
790 -109.85 145.22 103.33
791 -107.52 144.96 103.54
792 -107.46 146.24 104.14
793 -109.58 145.53 105.53
794 -108.31 144.29 105.32
795 -105.44 138.79 101.72
796 -104.34 141.17 106.8
797 -102.17 142.55 106.51
798 -99.743 145.99 107.54
799 -100.35 146.28 110.67
800 -100.8 147.41 115.14
801 -103.48 148.18 114.11
802 -103.48 148.18 114.11
803 -103.48 148.18 114.11
804 -104.64 146.06 110.63
805 -105.77 146.88 107.08
806 -108.44 145.87 107.48
807 -109.79 144.47 103.88
808 -105.4 143.65 103.17
809 -103.69 146.75 101.32
810 -100.56 148.36 96.926
811 -101.13 147.56 96.088
812 -101.19 148.55 97.556
813 -101.19 148.55 97.556
814 -98.08 148.97 97.268
815 -99.633 148.55 99.051
816 -99.921 147.98 97.909
817 -100.52 151.02 100.32
818 -101.56 148.49 98.062
819 -99.224 149.78 98.619
820 -103.68 149.75 98.336
821 -100.77 147.27 98.103
822 -100.33 150.44 100.15
823 -100.05 152.08 101.72
824 -96.575 152.51 102.67
825 -97.752 151.88 102.12
826 -99.443 147.87 103.41
827 -103.24 149.55 104.97
828 -102.38 149.58 103.12
829 -100.87 147.62 100.67
830 -101.05 149.33 102.57
831 -101.05 149.33 102.57
832 -102.37 149.86 102.47
833 -105.68 150.41 99.732
834 -105.17 149.05 94.745
835 -103.27 152.51 90.189
836 -103.3 152.35 91.97
837 -103.58 155.86 92.313
838 -103.76 153.72 95.008
839 -103.76 153.72 95.008
840 -105.25 152.79 94.881
841 -107.5 153.43 90.616
842 -110.98 153.42 88.768
843 -109.81 149.12 88.838
844 -109.81 149.12 88.838
845 -111.22 153.1 89.345
846 -110.13 153.53 86.586
847 -110.58 153.74 85.707
848 -110.5 154.15 88.111
849 -111.08 150.71 89.923
850 -109.62 149.98 93.759
851 -107.86 150.57 95.273
852 -107.86 150.57 95.273
853 -104.88 147.64 97.443
854 -107.36 148.14 99.249
855 -106.03 145.96 102.71
856 -104.11 143.56 102.91
857 -104.79 143.46 104.72
858 -104.09 143.69 105.57
859 -104 143.85 102.44
860 -105.19 144.59 99.881
861 -102.88 147.72 102.04
862 -100.06 148.08 99.836
863 -101.26 143.81 100.56
864 -101.13 143.77 99.033
865 -100.81 143.53 98.284
866 -102.06 144.78 101.69
867 -104.14 144.56 100.08
868 -104.14 144.56 100.08
869 -108.12 147 101.92
870 -106.01 145.62 101.45
871 -106.32 141.59 98.015
872 -106.3 139.33 94.415
873 -104.37 136.7 93.793
874 -106.24 137.91 95.037
875 -105.14 135.99 94.363
876 -106.86 134.6 95.212
877 -107.31 134.87 95.263
878 -104.92 134.69 96.163
879 -103.83 137.67 92.853
880 -104.55 140.02 92.233
881 -104.55 140.02 92.233
882 -104.08 140.48 91.03
883 -105.7 138.32 91.892
884 -105.7 138.32 91.892
885 -110.82 139.64 90.509
886 -111.92 139.71 91.71
887 -111.92 139.71 91.71
888 -110.28 138.35 92.436
889 -109.03 135.88 94.639
890 -107.52 137 95.834
891 -109.06 132.92 96.904
892 -106.44 135.39 96.95
893 -105.35 137.17 97.969
894 -105.09 139.11 98.515
895 -103.47 137.18 98.877
896 -106.15 137.48 96.518
897 -105.27 139.11 96.71
898 -105.27 139.11 96.71
899 -105.27 139.11 96.71
900 -105.85 142.32 98.34
901 -111.29 143.1 99.125
902 -111.81 143.85 96.461
903 -111.32 144.99 95.797
904 -111.32 144.99 95.797
905 -112.72 143.61 96.641
906 -115.23 142.39 95.212
907 -119.07 138.63 98.016
908 -117.75 142.19 96.061
909 -116.39 144.93 98.889
910 -114.54 141.61 103.43
911 -114.54 141.61 103.43
912 -114.54 141.61 103.43
913 -111.1 143.04 102.17
914 -110.74 140.19 101.42
915 -111.36 139.81 100.45
916 -110.6 139.46 101.94
917 -110.77 139.1 98.441
918 -109.19 139.45 97.394
919 -106.03 142.36 96.097
920 -105.63 143.77 96.82
921 -106.5 143.64 97.069
922 -105.26 144.51 94.63
923 -107.85 143.03 92.624
924 -109.2 144.54 93.225
925 -109.03 142.53 94.537
926 -109.62 139.86 91.309
927 -109.62 139.86 91.309
928 -108.32 136.63 92.445
929 -109.95 137.91 91.196
930 -112.44 138.56 91.21
931 -114.77 139.4 91.93
932 -115.96 136.71 91.398
933 -117.86 136.77 92.575
934 -119.46 136.99 89.337
935 -116 141.5 88.534
936 -114.19 141.86 89.982
937 -114.19 141.86 89.982
938 -113.27 139.39 89.752
939 -112.72 138.93 91.18
940 -109.34 136.86 92.304
941 -110.89 135.8 93.068
942 -109.16 135.85 93.116
943 -110.46 136.36 93.113
944 -105.71 134.24 93.668
945 -105.13 134.81 92.302
946 -104.06 132.96 91.198
947 -103.47 133.38 90.874
948 -100.49 132.91 86.083
949 -98.864 131.75 88.391
950 -97.995 133.98 88.507
951 -98.059 134.74 91.403
952 -97.955 132.95 91.589
953 -98.564 133.38 90.799
954 -97.676 132.71 92.092
955 -95.126 132.02 92.992
956 -97.964 131.58 95.916
957 -98.442 131.33 94.72
958 -96.071 132.27 96.486
959 -94.407 133.98 98.243
960 -94.407 133.98 98.243
961 -97.069 134.58 98.828
962 -97.069 134.58 98.828
963 -96.812 136.07 100.46
964 -96.812 136.07 100.46
965 -93.724 134.89 98.042
966 -93.724 134.89 98.042
967 -96.639 133.7 95.96
968 -97.723 132.51 94.223
969 -95.984 131.2 94.039
970 -98.096 130 91.656
971 -102.85 132.94 92.626
972 -102.85 132.94 92.626
973 -103.76 136.61 94.697
974 -103.73 137.07 96.711
975 -100.23 134.74 95.853
976 -101.07 134.45 96.395
977 -105.42 135.34 97.056
978 -106.82 138.11 96.211
979 -107.74 138.11 96.439
980 -106.97 138.73 95.218
981 -109.02 140.2 98.094
982 -107.44 141.37 96.575
983 -111.3 141.08 98
984 -110.72 141.88 95.441
985 -108.55 140.77 93.611
986 -107.81 140.46 92.179
987 -107.68 139.12 95.059
988 -107.68 141.15 92.744
989 -107.3 142.89 94.691
990 -107.3 142.89 94.691
991 -106.38 144.63 95.037
992 -105.13 144.49 94.21
993 -106.98 146.14 94.792
994 -107.59 145.25 95.655
995 -109.02 145.47 98.301
996 -106.17 144.86 100.96
997 -106.95 143.73 99.732
998 -109.04 147.15 97.898
999 -109.19 146.82 102.2
1000 -110.79 144.27 103.4


==> network_b.dat <==
1 -0.053738 -0.60079 -0.43542
2 -3.0638 5.0587 0.91743
3 -4.8958 4.3736 0.32724
4 -5.3654 1.6611 -0.37496
5 -2.9104 -0.15808 -2.0926
6 -5.3816 0.9172 -5.0767
7 -3.3503 1.9498 -6.6743
8 -2.532 0.82687 -5.7827
9 -3.5588 1.4515 -5.4269
10 -2.0075 -0.023798 -7.4461
11 -1.4701 -0.17182 -8.8309
12 0.16516 0.95427 -7.3188
13 -3.8483 -0.48984 -5.9407
14 -7.7105 2.4843 -5.7822
15 -6.7972 2.4008 -6.8026
16 -6.9441 -0.92215 -7.643
17 -7.2082 -2.3275 -9.6361
18 -9.4315 -0.28767 -13.135
19 -7.842 -1.988 -16.237
20 -5.8327 -1.4035 -19.599
21 -9.2872 -1.6338 -23.335
22 -4.1488 -4.3743 -33.352
23 -3.5383 -7.6185 -41.813
24 -1.1133 -8.0755 -53.81
25 3.0535 -6.8981 -62.842
26 4.5557 -7.8286 -73.472
27 3.9463 -10.359 -80.635
28 6.7668 -11.871 -85.4
29 7.388 -15.365 -88.627
30 6.4468 -17.105 -90.237
31 9.7524 -17.277 -94.028
32 9.2667 -18.913 -96.269
33 9.2667 -18.913 -96.269
34 10.595 -20.141 -98.11
35 12.651 -20.17 -104.58
36 10.818 -17.26 -108.46
37 12.205 -13.947 -111.14
38 13.037 -15.386 -110.26
39 14.013 -18.526 -116.13
40 14.622 -19.201 -118.5
41 14.234 -19.545 -120.27
42 18.025 -24.529 -125.4
43 18.025 -24.529 -125.4
44 23.656 -25.308 -126.76
45 29.019 -30.423 -124.65
46 39.708 -34.621 -126.99
47 45.846 -34.928 -128.7
48 52.144 -31.163 -129.03
49 57.561 -33.759 -127.39
50 60.727 -32.37 -128.19
51 68.244 -34.114 -130.74
52 76.068 -34.039 -133.58
53 79.042 -37.483 -127.47
54 80.905 -39.421 -127.16
55 84.446 -35.163 -128.43
56 84.446 -35.163 -128.43
57 86.082 -32.357 -128.31
58 86.082 -32.357 -128.31
59 91.35 -33.594 -127.48
60 96.909 -32.232 -125.16
61 95.447 -36.373 -128.28
62 97.383 -38.088 -128.55
63 101.58 -43.356 -131.58
64 102.9 -45.581 -132.23
65 106.07 -43.943 -130.59
66 107.21 -44.25 -128.21
67 106.35 -48.324 -127.74
68 105.49 -45.577 -128.33
69 109.17 -45.926 -127.84
70 108.89 -49.057 -127.1
71 110.57 -51.38 -128.98
72 113.31 -52.782 -123.3
73 114.82 -53.273 -121.83
74 117.03 -53.473 -121.01
75 119.35 -59.349 -119.82
76 118.47 -58.697 -118.48
77 117.53 -59.786 -119.04
78 118.41 -60.884 -116.36
79 117.49 -62.764 -111.35
80 117.46 -58.649 -110.43
81 115.93 -63.779 -112.32
82 119.57 -60.873 -112.09
83 120.72 -59.257 -106.7
84 124.56 -59.194 -108.96
85 124.2 -61.599 -109.19
86 124.03 -60.846 -109.11
87 126.77 -59.894 -110.19
88 128.34 -59.358 -107.41
89 128.81 -59.393 -106.68
90 128.81 -59.393 -106.68
91 128.75 -58.562 -103.85
92 130.74 -59.807 -106.01
93 134.01 -61.553 -108.58
94 134.29 -60.211 -110.52
95 133.11 -59.362 -114.37
96 133.31 -62.139 -114.4
97 133.66 -65.221 -112.07
98 132.16 -64.602 -117
99 131.44 -65.448 -119.38
100 131.98 -66.497 -120.61
101 131.98 -66.497 -120.61
102 130.63 -70.079 -118.88
103 131.2 -70.335 -113.8
104 132.82 -68.351 -114.8
105 133.23 -69.143 -112.31
106 133.23 -69.143 -112.31
107 138.07 -69.107 -112.16
108 136.88 -69.709 -113.06
109 136.88 -69.709 -113.06
110 132.43 -70.981 -112.86
111 132.43 -70.981 -112.86
112 135.15 -71.261 -109.64
113 138.49 -69.453 -113.12
114 134.83 -67.491 -115.61
115 135.11 -68.514 -114.56
116 139 -71.051 -112.16
117 139.21 -68.487 -112.99
118 139.21 -68.487 -112.99
119 139.21 -68.487 -112.99
120 138.11 -70.727 -110.54
121 133.66 -70.956 -111.5
122 131.19 -70.368 -108.4
123 131.21 -71.744 -109.12
124 132.41 -70.463 -108.21
125 131 -73.254 -106.85
126 133.63 -74.521 -110.93
127 134.14 -72.228 -113.64
128 135.02 -68.688 -113.11
129 140.2 -69.03 -114.75
130 141.66 -69.035 -112.38
131 141.65 -69.619 -112.93
132 138.32 -67.01 -113.34
133 140.65 -67.952 -117.23
134 139.03 -67.246 -118
135 139.03 -67.246 -118
136 139.03 -67.246 -118
137 140.16 -68.324 -116.97
138 143.67 -70.951 -115.79
139 144.47 -72.97 -114.84
140 140.43 -71.968 -110.47
141 140.43 -71.968 -110.47
142 140.69 -71.789 -110.75
143 139.86 -73.506 -109.75
144 138.71 -73.812 -109.57
145 135.51 -72.835 -106.83
146 135.24 -71.602 -106.16
147 138.44 -71.826 -108.63
148 141.73 -75.129 -105.41
149 137.89 -74.552 -107.23
150 137.89 -74.552 -107.23
151 138.3 -71.844 -104.36
152 141.62 -73.95 -105.13
153 143.22 -72.983 -102.28
154 141.43 -76.538 -101.98
155 141.8 -77.66 -102.76
156 143.33 -78.527 -103.86
157 143.33 -78.527 -103.86
158 143.83 -78.327 -103.07
159 145.87 -77.019 -103.89
160 143.49 -78.651 -106.56
161 143.49 -78.651 -106.56
162 143.99 -79.407 -108.44
163 143.88 -76.581 -110.94
164 146.05 -74.507 -109.45
165 146.86 -74.89 -110.13
166 146.46 -75.723 -106.53
167 148.23 -72.432 -104.32
168 147.24 -72.05 -104.91
169 146.26 -71.041 -107.29
170 145.56 -72.408 -106.42
171 149.92 -71.924 -107.52
172 148.92 -74.48 -109.11
173 150.76 -74.249 -109.89
174 149.12 -75.793 -107.47
175 150.7 -73.205 -106.19
176 149.04 -69.54 -108.84
177 149.94 -67.427 -106.53
178 147.92 -66.165 -109.48
179 147.13 -67.578 -109.51
180 145.11 -69.428 -108.76
181 141.44 -71.07 -107
182 140.48 -71.182 -108.1
183 139.46 -72.308 -109.82
184 139.61 -72.157 -108.03
185 139.61 -72.157 -108.03
186 142.23 -74.692 -109
187 140.5 -75.918 -108.15
188 139.4 -77.234 -109.03
189 140.14 -77.425 -110.16
190 139.27 -74.898 -107.18
191 142.07 -75.228 -103.82
192 144.24 -75.754 -107.02
193 144.12 -77.092 -103.26
194 141.99 -77.889 -102.45
195 142.88 -75.431 -98.29
196 145.27 -76.586 -98.881
197 145.27 -76.586 -98.881
198 141.72 -75.21 -96.781
199 143.03 -73.841 -102.39
200 143.17 -74.827 -105.16
201 139.4 -78.131 -103.52
202 138.87 -75.489 -102.33
203 138.87 -75.489 -102.33
204 137.53 -77.28 -103.89
205 137.97 -74.737 -102.39
206 138.41 -76.086 -102.19
207 138.49 -78.803 -99.206
208 136.59 -80.086 -100.23
209 136.42 -79.924 -99.006
210 136.49 -79.398 -98.786
211 137.18 -82.093 -99.243
212 137.18 -82.093 -99.243
213 140.14 -77.751 -99.809
214 139.6 -76.999 -98.947
215 139.75 -79.838 -99.709
216 139.39 -78.064 -95.974
217 140.37 -80.876 -93.479
218 140.54 -82.372 -94.946
219 141.34 -83.132 -98.508
220 139.94 -80.884 -98.525
221 141.16 -83.498 -99.366
222 138.58 -82.328 -97.656
223 138.44 -82.411 -98.59
224 140.59 -82.546 -100.34
225 138.28 -81.865 -98.9
226 139.8 -82.381 -98.742
227 138.26 -83.836 -98.443
228 137.61 -83.484 -99.742
229 133.91 -82.627 -100.01
230 137.83 -84.667 -101.73
231 138.48 -87.154 -99.765
232 136.95 -85.372 -100.38
233 134.77 -85.46 -103.35
234 135.49 -82.571 -102.59
235 135.25 -83.157 -101.02
236 135.25 -83.157 -101.02
237 134.6 -79.508 -100.7
238 136.41 -78.517 -100.73
239 139.15 -79.722 -100.93
240 140.85 -79.75 -100
241 143.3 -80.806 -99.196
242 143.72 -82.159 -99.166
243 148.01 -81.812 -100.38
244 144.75 -81.047 -100.47
245 143.17 -82.151 -98.305
246 144.72 -80.947 -99.383
247 141.91 -79.604 -103.39
248 139.43 -81.217 -105.98
249 139.43 -81.217 -105.98
250 138.94 -80.391 -105.51
251 137.04 -80.647 -106.17
252 139.2 -78.167 -108.03
253 136.62 -76.85 -107.41
254 138.07 -76.749 -109.26
255 136.91 -76.402 -106.72
256 131.58 -74.018 -105.78
257 136.54 -76.865 -105.6
258 138.31 -80.568 -105.67
259 141.04 -80.811 -102.06
260 143.28 -81.012 -101.88
261 143.14 -80.364 -100.14
262 143.12 -78.851 -99.699
263 141.81 -79.401 -100.84
264 141.7 -78.773 -98.959
265 142.94 -78.674 -103.02
266 140.93 -82.09 -105.13
267 142.06 -82.073 -103.32
268 138.84 -80.331 -102.77
269 138.68 -81.013 -104.6
270 137.62 -82.215 -102.24
271 137.62 -82.215 -102.24
272 137.29 -78.233 -102.85
273 135.88 -80.396 -102.69
274 136.06 -83.309 -104.95
275 135.11 -84.251 -105.87
276 136.82 -85.208 -105.15
277 137.15 -86.5 -100.66
278 137.24 -84.771 -99.86
279 139.06 -81.774 -100.15
280 140.6 -81.158 -97.698
281 142.06 -82.604 -97.719
282 140.95 -80.749 -98.103
283 139.09 -76.968 -98.016
284 138.4 -79.314 -94.205
285 140.35 -77.692 -94.213
286 146.21 -74.867 -95.506
287 146.21 -74.867 -95.506
288 147.1 -75.867 -96.583
289 148.88 -72.758 -99.133
290 145.63 -71.873 -98.861
291 144.46 -72.476 -100.43
292 144.46 -72.476 -100.43
293 145.67 -70.436 -99.291
294 145.08 -71.886 -103.65
295 143.95 -72.93 -103.12
296 147.8 -74 -107.53
297 145.57 -76.025 -105.08
298 145.57 -76.025 -105.08
299 145.57 -76.025 -105.08
300 145.57 -76.025 -105.08
301 144.77 -80.648 -109.75
302 144.77 -80.648 -109.75
303 147.73 -82.177 -111.47
304 146.01 -82.767 -111.69
305 147.71 -83.457 -115.23
306 147.71 -83.457 -115.23
307 147.33 -78.739 -114.58
308 148.2 -74.134 -113.42
309 149.71 -72.999 -114.64
310 149.84 -67.644 -112.47
311 146.96 -68.88 -113.86
312 144.96 -69.376 -112.21
313 144.47 -72.867 -108.73
314 141.44 -73.421 -110.76
315 140.96 -73.156 -110.86
316 139.7 -74.768 -111.39
317 139.82 -70.571 -110.06
318 136.19 -73.644 -108.22
319 138 -75.75 -108.62
320 136.96 -80.62 -109.1
321 137.97 -79.234 -110.66
322 135.43 -78.806 -109.93
323 137.2 -78.093 -106.5
324 139.36 -78.145 -106.23
325 137.03 -76.48 -103.43
326 138.75 -73.622 -105.53
327 138.75 -73.622 -105.53
328 135.69 -70.271 -108.73
329 135.69 -70.271 -108.73
330 138.25 -70.32 -107.11
331 136.58 -71.898 -106.33
332 136.89 -69.393 -106.46
333 139.11 -71.407 -108.62
334 138.83 -73.885 -106.01
335 141.49 -73.934 -105.87
336 141.49 -73.934 -105.87
337 141.38 -76.567 -108.1
338 141.02 -78.72 -105.68
339 142.65 -78.558 -104.51
340 141.66 -81.931 -107.17
341 140.7 -83.462 -109.34
342 143.59 -81.276 -108.32
343 144.53 -79.703 -106.67
344 147.16 -79.559 -105.03
345 145.7 -78.044 -106.46
346 144.76 -81.472 -103.73
347 143.3 -82.369 -105.17
348 143.62 -84.28 -102.17
349 146.2 -88.308 -105.98
350 145.51 -86.839 -108.23
351 148.17 -88.389 -108.31
352 147.61 -88.015 -110.45
353 145.01 -83.976 -108.32
354 149.63 -85.204 -109.51
355 147.01 -86.471 -111.7
356 145.84 -85.712 -109.08
357 147.18 -85.105 -106.79
358 146.58 -87.184 -106.91
359 146.08 -85.101 -103.72
360 148.53 -84.496 -107.68
361 148.53 -84.496 -107.68
362 147.19 -86.356 -108.34
363 148.52 -83.686 -110.4
364 149.13 -81.158 -107.7
365 148.58 -83.95 -105.64
366 146.85 -79.587 -106.66
367 146.7 -74.996 -108.81
368 147.12 -74.673 -108.78
369 144.4 -69.661 -106.97
370 147.48 -69.062 -105.43
371 146.14 -71.641 -106.19
372 146.66 -72.892 -104.96
373 146.11 -73.271 -102.31
374 145.39 -75.805 -104.39
375 146.9 -75.947 -106.34
376 147.37 -76.396 -103.67
377 147.37 -76.396 -103.67
378 147.37 -76.396 -103.67
379 148.32 -77.043 -102.45
380 147.74 -79.809 -105.91
381 146.44 -77.7 -107.48
382 146.16 -80.491 -105.21
383 146.1 -80.878 -107.07
384 145.99 -81.395 -110.82
385 146.72 -83.319 -110.07
386 148.35 -85.652 -107.08
387 147.47 -83.833 -107.34
388 147.53 -81.758 -110.45
389 147.95 -83.669 -107.38
390 148.18 -80.708 -107.01
391 148.18 -80.708 -107.01
392 144.43 -82.752 -105.12
393 142.96 -83.81 -108.03
394 139.7 -84.824 -107
395 138.31 -86.848 -105.37
396 138.31 -86.848 -105.37
397 138.44 -86.09 -106.68
398 139.67 -85.744 -106.87
399 138.64 -87.061 -107.49
400 138.64 -87.061 -107.49
401 136.78 -81.94 -106.14
402 138.05 -83.127 -107.23
403 134.46 -81.704 -107.05
404 135.08 -80.538 -108.24
405 135.86 -80.814 -106.13
406 135.86 -80.814 -106.13
407 141.33 -80.149 -104.54
408 140.42 -78.88 -103.16
409 140.04 -77.259 -105.57
410 138.44 -76.515 -106.46
411 139.15 -74.091 -105.33
412 137.85 -74.371 -104.97
413 136.25 -70.122 -102.05
414 136.06 -67.432 -103.62
415 139 -66.002 -103.55
416 141.52 -68.627 -104.75
417 139.56 -71.591 -103.82
418 138.39 -74.24 -104.91
419 138.86 -75.868 -104.49
420 139.17 -73.808 -107.51
421 137.65 -70.607 -105.97
422 136.83 -68.499 -104.83
423 138.64 -70.194 -103.13
424 138.55 -70.398 -100.36
425 139.37 -70.846 -101.35
426 142.04 -76.079 -95.206
427 142.04 -76.079 -95.206
428 141.93 -75.359 -94.355
429 142.98 -78.656 -92.323
430 138.85 -78.037 -94.473
431 138.85 -78.037 -94.473
432 135.61 -78.304 -97.268
433 135.67 -76.525 -97.031
434 140.4 -71.359 -99.18
435 139.06 -72.267 -97.72
436 139.06 -72.267 -97.72
437 139.15 -74.766 -92.011
438 140.89 -73.337 -92.85
439 140.37 -76.261 -91.061
440 140.81 -76.629 -92.493
441 144.58 -74.43 -91.968
442 145.46 -74.511 -92.178
443 145.46 -74.511 -92.178
444 144.05 -74.354 -94.976
445 143.67 -73.103 -93.074
446 138.75 -77.239 -94.494
447 140.57 -77.709 -95.824
448 140.57 -77.709 -95.824
449 142.03 -75.782 -96.372
450 142.03 -74.662 -98.655
451 139.55 -68.913 -99.821
452 141.91 -71.46 -97.385
453 146.11 -73.643 -99.42
454 145.98 -76.371 -98.444
455 145.09 -75.325 -102.03
456 144.05 -77.172 -104.79
457 145.06 -76.936 -105.11
458 148.49 -75.095 -104.25
459 144.46 -75.543 -102.54
460 142.65 -75.74 -100.66
461 143.59 -73.797 -96.503
462 143.73 -74.282 -97.105
463 143.73 -74.282 -97.105
464 143.03 -73.951 -96.29
465 144.34 -73.399 -97.226
466 144.34 -73.399 -97.226
467 146.59 -71.803 -96.568
468 144.41 -72.954 -96.851
469 147.48 -72.197 -97.517
470 144.08 -71.719 -97.045
471 139.73 -73.223 -99.348
472 140.89 -73.815 -99.575
473 137.98 -75.822 -100.65
474 138.28 -71.245 -102.24
475 136.81 -70.737 -99.192
476 136.81 -70.737 -99.192
477 136.98 -70.039 -98.447
478 140.33 -71.226 -99.331
479 141.12 -69.808 -101.92
480 143.41 -68.804 -102.97
481 140.04 -73.422 -103.3
482 138.88 -70.946 -102.76
483 140.5 -73.894 -103.37
484 137.86 -72.377 -102.66
485 137.64 -73.089 -101.14
486 139.08 -75.642 -99.815
487 141.86 -74.977 -100.52
488 141.98 -76.798 -100.43
489 144.5 -75.104 -98.403
490 144.39 -78.785 -102.48
491 147 -80.762 -100.91
492 143.29 -81.099 -101.03
493 142.34 -76.304 -100.55
494 144.67 -76.75 -101.05
495 145.7 -76.612 -103.5
496 145.7 -76.612 -103.5
497 145.7 -76.612 -103.5
498 145.7 -76.612 -103.5
499 145.7 -76.612 -103.5
500 146.08 -76.948 -99.551
501 146.86 -77.409 -99.222
502 145.41 -79.688 -98.525
503 146.63 -79.125 -99.349
504 145.99 -76.171 -97.087
505 143.25 -78.411 -97.275
506 145.73 -80.517 -98.304
507 145.98 -82.856 -94.907
508 144.04 -79.605 -94.789
509 143.92 -79.122 -95.663
510 143.92 -79.122 -95.663
511 145.48 -79.788 -96.581
512 145.95 -78.662 -95.498
513 145.95 -78.662 -95.498
514 145.49 -81.033 -94.783
515 144.6 -80.909 -93.032
516 145.36 -83.502 -92.998
517 146.13 -80.411 -94.015
518 146.9 -77.084 -93.142
519 147.4 -77.277 -95.647
520 145.95 -75.182 -97.569
521 146.64 -72.051 -97.428
522 145.79 -72.859 -95.779
523 147.79 -72.489 -98.048
524 149.83 -74.401 -95.241
525 147.95 -74.283 -99.53
526 145.2 -72.568 -97.186
527 145.46 -72.931 -95.41
528 141.6 -76.23 -94.86
529 141.6 -76.23 -94.86
530 137.47 -75.788 -96.294
531 136.5 -79.736 -97.336
532 135.78 -76.709 -100.54
533 135.78 -76.709 -100.54
534 137.41 -76.776 -101.42
535 139.28 -76.093 -107.22
536 140.12 -75.671 -106.23
537 143.86 -73.665 -104.61
538 141.43 -75.954 -107.51
539 142.82 -74.412 -109.15
540 141.89 -79.545 -112.09
541 140.92 -77.493 -112.58
542 142.62 -79.723 -112.31
543 143.49 -81.327 -110.02
544 141.8 -80.494 -108.55
545 144.2 -81.634 -112.28
546 144.73 -81.033 -111.24
547 142.15 -83.033 -115.02
548 143.51 -85.899 -113.96
549 143.51 -85.899 -113.96
550 143.51 -85.899 -113.96
551 143.51 -85.899 -113.96
552 143.71 -87.467 -116.46
553 142.67 -86.919 -114.31
554 141.73 -87.638 -112.22
555 140.55 -82.868 -113.3
556 142.19 -81.298 -115.06
557 141.37 -79.268 -116.8
558 141.16 -78.042 -114.83
559 141.6 -77.359 -115.88
560 140.87 -77.199 -114.56
561 138.81 -75.783 -114.24
562 137.87 -77.136 -110.92
563 137.75 -80.401 -111.32
564 134.88 -81.947 -113.55
565 136.95 -81.734 -112.98
566 137.79 -85.399 -112.56
567 135.39 -81.51 -113.05
568 135.96 -78.27 -110.08
569 138.36 -76.393 -112.64
570 139.66 -74.098 -108.38
571 138.91 -72.097 -108.13
572 138.77 -70.878 -103.67
573 138.09 -68.1 -103.12
574 137.97 -69.154 -102.5
575 134.2 -68.158 -102.17
576 131.62 -66.135 -102.3
577 131.79 -68.018 -103.93
578 135.75 -70.736 -102.67
579 135.48 -71.981 -102.83
580 136.52 -69.475 -103.12
581 137.49 -69.656 -102.37
582 139.68 -72.051 -97.266
583 139.39 -74.98 -95.611
584 139.11 -74.636 -97.386
585 142.95 -73.914 -98.032
586 143.77 -75.06 -99.572
587 147.26 -76.192 -102.44
588 148.01 -76.943 -105.62
589 141.91 -76.696 -105.82
590 142.05 -77.83 -105.69
591 139.78 -78.375 -105.85
592 141.29 -78.93 -105.18
593 143.2 -79.333 -104.81
594 138.77 -79.249 -108.28
595 134.93 -79.105 -103.63
596 130.47 -81.84 -106.99
597 132.47 -80.21 -102.77
598 135.39 -80.552 -98.942
599 133.75 -79.25 -94.844
600 133.91 -78.644 -93.425
601 134.81 -79.532 -93.442
602 134.76 -78.791 -92.024
603 135.87 -78.106 -95.228
604 135.08 -77.046 -94.688
605 136.37 -75.969 -91.797
606 135.1 -76.731 -90.827
607 136.68 -75.807 -92.017
608 136.5 -73.516 -88.421
609 135 -74.966 -90.15
610 138.13 -71.457 -91.063
611 138.49 -69.76 -91.11
612 137.42 -73.743 -94.387
613 136.07 -73.815 -95.752
614 137.66 -75.23 -93.63
615 135.9 -72.01 -94.538
616 136.89 -72.922 -94.032
617 136.43 -73.745 -94.821
618 132.37 -74.202 -97.497
619 132.37 -74.202 -97.497
620 134.67 -75.547 -97.586
621 135.42 -76.021 -100.93
622 133.43 -72.152 -102.28
623 133.94 -72.459 -103.69
624 134.98 -70.917 -98.951
625 135.16 -71.942 -96.955
626 136.82 -71.294 -94.522
627 139.47 -71.788 -96.127
628 140.63 -69.097 -96.846
629 138.05 -69.625 -98.092
630 136.38 -71.108 -99.988
631 137.06 -72.809 -100.46
632 134.25 -71.23 -97.809
633 135.88 -68.665 -98.59
634 134.33 -64.72 -97.177
635 133.33 -66.717 -100.28
636 132.86 -67.934 -100.22
637 131.93 -68.102 -100.57
638 132.87 -70.179 -98.152
639 130.03 -73.517 -97.503
640 132.31 -72.388 -100.29
641 133.4 -71.411 -101.21
642 135.63 -70.16 -99.968
643 135.63 -70.16 -99.968
644 135.77 -70.749 -95.089
645 135.86 -69.74 -95.545
646 134.74 -66.769 -98.733
647 136.38 -67.455 -98.261
648 136.61 -68.825 -95.496
649 138.02 -67.743 -91.928
650 137.02 -64.844 -91.424
651 135.25 -66.415 -93.761
652 135.44 -65.528 -94.763
653 135.44 -65.528 -94.763
654 135.34 -66.825 -96.278
655 135.5 -70.133 -97.826
656 137.82 -68.079 -99.574
657 135.91 -68.366 -98.764
658 134.71 -71.971 -100.38
659 137.35 -75.09 -101.9
660 134.97 -75.978 -102.33
661 133.06 -77.584 -103.97
662 136.83 -76.495 -106.09
663 134.72 -75.994 -107.71
664 134.72 -75.994 -107.71
665 135.36 -76.479 -110.39
666 134.01 -79.707 -107.11
667 131.51 -84.956 -108.17
668 131.24 -85.751 -111.48
669 131.24 -85.751 -111.48
670 132.69 -88.34 -109.98
671 134.13 -85.153 -111.66
672 136.59 -88.406 -110.18
673 133.64 -87.942 -108.28
674 134.41 -85.432 -108.47
675 136.48 -85.344 -113.97
676 136.03 -83.702 -111.89
677 136.84 -86.634 -114.42
678 134.32 -83.909 -111.41
679 133.57 -80.465 -114.42
680 131.91 -78.552 -110.84
681 133.2 -77.778 -106.64
682 132.81 -75.165 -105.69
683 131.64 -74.015 -105.69
684 134.41 -72.27 -104
685 134.07 -71.621 -101.97
686 134.02 -70.067 -103.65
687 132.03 -71.754 -107.67
688 129.05 -72.017 -107.67
689 129.96 -73.883 -104.72
690 130 -68.755 -107.26
691 130 -68.755 -107.26
692 130 -68.755 -107.26
693 131.08 -69.343 -107.32
694 128.89 -66.57 -109.24
695 129.69 -66.317 -108.53
696 129.12 -67.66 -105.51
697 132.03 -70.782 -106.39
698 134.69 -71.219 -105.88
699 134.69 -71.219 -105.88
700 134.62 -71.6 -104.44
701 134.51 -70.529 -104.78
702 137.06 -69.52 -108.59
703 136.67 -69.01 -108.13
704 135.77 -70.2 -110.12
705 136.22 -71.153 -109.11
706 136.81 -71.476 -110.39
707 136.47 -72.895 -109.41
708 136.56 -71.284 -109.89
709 135.28 -72.448 -111.86
710 133.65 -72.038 -111.34
711 135.54 -72.175 -108.9
712 136.27 -72.237 -107.67
713 136.32 -73.563 -104.08
714 137.43 -73.804 -102.56
715 138.55 -71.646 -101.38
716 137.02 -74.728 -100.05
717 133.73 -75.951 -98.96
718 133.73 -75.951 -98.96
719 135.78 -71.289 -99.85
720 135.48 -72.499 -101.02
721 137.48 -73.411 -102.16
722 138.35 -76.026 -103.86
723 140.95 -75.287 -104.6
724 141.46 -76.44 -107.86
725 141.17 -76.133 -107.28
726 141.85 -79.361 -105.15
727 144.22 -77.325 -105.67
728 143.93 -74.913 -103.64
729 146.11 -74.818 -103.4
730 144.78 -74.605 -104.03
731 139.47 -75.667 -104.71
732 138.55 -74.59 -107.2
733 137.71 -75.185 -107.73
734 134.93 -71.818 -110.03
735 133.24 -72.504 -107.17
736 136.23 -73.036 -105.57
737 136.23 -73.036 -105.57
738 137.98 -71.57 -106.85
739 137.98 -71.57 -106.85
740 138.58 -70.619 -106.58
741 138.31 -76.142 -106.34
742 136.65 -77.406 -105.09
743 136.29 -76.589 -102.6
744 137.95 -75.487 -102.22
745 135.82 -76.245 -103.14
746 138.54 -77.384 -100.86
747 138.32 -75.788 -99.778
748 138.32 -75.788 -99.778
749 138.32 -75.788 -99.778
750 142.95 -79.942 -102.01
751 141 -79.33 -102.5
752 141.14 -77.376 -103.26
753 144.97 -82.176 -102.39
754 145.31 -81.318 -103.17
755 145.31 -81.318 -103.17
756 145.31 -81.318 -103.17
757 145.31 -81.318 -103.17
758 142.03 -82.989 -102.74
759 140.45 -81.028 -106.39
760 138.56 -83.363 -104.46
761 142.25 -81.555 -104.96
762 143.07 -78.66 -103.54
763 142.57 -81.967 -104.72
764 144.64 -81.186 -105.15
765 144.88 -85.932 -105.74
766 144.88 -85.932 -105.74
767 145.96 -85.724 -104.63
768 146.36 -87.75 -105.77
769 143.19 -89.243 -104.82
770 145.6 -85.383 -104.23
771 144.56 -83.029 -104.32
772 145.26 -81.934 -102.12
773 145.57 -82.034 -100.33
774 142.68 -80.66 -101
775 143.85 -80.345 -99.231
776 141.34 -78.179 -97.082
777 143.89 -74.104 -94.438
778 145.32 -72.106 -95.714
779 143.3 -73.657 -96.752
780 142.26 -73.832 -96.547
781 142.26 -73.832 -96.547
782 140.2 -75.7 -93.862
783 140.45 -73.523 -93.631
784 142.07 -72.003 -95.042
785 142.37 -74.223 -97.111
786 142.05 -72.761 -99.21
787 139.88 -73.772 -101.85
788 139.88 -73.772 -101.85
789 139.3 -74.229 -101.45
790 136.69 -73.212 -102.44
791 137.6 -70.238 -104.55
792 137.51 -69.394 -106.19
793 134.77 -68.468 -105.03
794 135.82 -68.585 -103.15
795 139.16 -71.621 -103.56
796 137.13 -69.497 -104.88
797 137.13 -69.497 -104.88
798 137.15 -65.476 -107.25
799 137.35 -64.615 -108.17
800 137.35 -64.615 -108.17
801 135.36 -67.598 -108.3
802 136.45 -69.222 -104.66
803 136.88 -67.612 -107.79
804 138.89 -71.303 -105.46
805 139.81 -70.537 -101.42
806 138.86 -71.287 -101.22
807 140.65 -75.966 -103.03
808 135.47 -76.595 -104.84
809 135.47 -76.595 -104.84
810 133.42 -78.099 -104.76
811 135.9 -74.356 -100.79
812 135.49 -74.313 -100.15
813 136.89 -74.83 -101.7
814 138.44 -74.187 -102.03
815 142.32 -75.324 -105.07
816 138.19 -76.28 -104.81
817 135.76 -77.084 -102.13
818 136.18 -75.942 -97.391
819 136.18 -75.942 -97.391
820 133.56 -74.072 -101.45
821 135.35 -73.24 -101.17
822 135.72 -73.784 -98.513
823 133.86 -74.04 -100.45
824 134.87 -73.071 -100.91
825 134.58 -74.698 -98.555
826 135.49 -75.277 -100.25
827 134.88 -74.557 -102.32
828 136.4 -72.131 -99.496
829 133.42 -70.204 -97.27
830 134.11 -67.941 -94.62
831 135.11 -65.702 -96.78
832 134.15 -65.41 -97.259
833 134.48 -66.934 -95.784
834 135.47 -66.028 -96.455
835 135.87 -66.234 -98.482
836 134.88 -64.918 -96.518
837 133.48 -66.933 -97.324
838 132.7 -70.828 -98.628
839 127.22 -68.657 -98.632
840 127.18 -71.648 -97.839
841 127.3 -74.081 -98.404
842 126.75 -76.11 -98.282
843 126.4 -74.807 -98.345
844 127.49 -77.482 -96.666
845 125.69 -78.54 -99.521
846 128.19 -80.626 -103.17
847 130.84 -80.075 -100.66
848 131.48 -79.253 -101.73
849 133.18 -80.237 -104.76
850 132.77 -78.395 -104.6
851 135.71 -77.418 -103.79
852 138.49 -78.48 -105.21
853 136.58 -78.997 -108.34
854 136.59 -80.57 -105.31
855 140.91 -81.922 -100.46
856 140.64 -82.466 -98.402
857 140.04 -82.993 -98.773
858 137.67 -85.995 -99.296
859 136.27 -84.675 -98.027
860 137.53 -84.939 -99.996
861 137.7 -85.566 -100.06
862 137.65 -87.468 -100.2
863 137.94 -85.303 -101.16
864 138.64 -82.615 -103.41
865 138.77 -84.547 -102.62
866 138.77 -84.547 -102.62
867 136.24 -82.544 -103.41
868 133.74 -81.999 -101.68
869 132.43 -84.061 -102.53
870 135.65 -79.723 -102.08
871 135.44 -79.349 -101.71
872 135.72 -80.889 -102.93
873 135.39 -77.784 -103.27
874 136.86 -84.124 -103.01
875 140.38 -78.804 -103.26
876 141.6 -75.686 -104.56
877 141.6 -75.686 -104.56
878 140.14 -77.916 -101.52
879 141.85 -77.467 -99.542
880 144.56 -77.967 -102.85
881 141.85 -75.378 -106.95
882 141.85 -75.378 -106.95
883 140.4 -72.242 -105.89
884 140.05 -72.745 -107.62
885 141.5 -72.476 -105.25
886 141.44 -73.071 -103.95
887 138.44 -74.927 -104.29
888 139.32 -74.523 -105.62
889 139.75 -78.153 -109.88
890 141.48 -76.881 -106.3
891 141.62 -75.706 -104.4
892 138.64 -72.371 -105.03
893 138.54 -72.819 -105.78
894 138.15 -70.433 -105.03
895 137.98 -69.626 -103.13
896 141.84 -71.627 -101.88
897 144.46 -73.643 -101.18
898 141.53 -75.549 -103.47
899 141.47 -73.059 -101.09
900 140.33 -73.919 -101.28
901 139.27 -75.832 -106.69
902 141.89 -75.61 -108.93
903 144.59 -74.272 -108.43
904 144.2 -75.574 -111.11
905 145.78 -77.209 -111.81
906 145.13 -74.022 -111.07
907 144.89 -74.463 -110.52
908 145.11 -79.194 -106.99
909 146.46 -77.909 -107.66
910 146.46 -77.909 -107.66
911 146.46 -77.909 -107.66
912 144.81 -80.242 -103.72
913 140.95 -80.263 -105.29
914 144.31 -82.865 -103.79
915 145.15 -79.967 -100.55
916 146.71 -80.075 -102.11
917 146.47 -85.08 -105.13
918 148.82 -83.096 -103.49
919 148.82 -83.096 -103.49
920 147.02 -82.45 -103.35
921 144.92 -83.35 -103.97
922 145.08 -85.173 -106.48
923 145.08 -85.173 -106.48
924 145.08 -85.173 -106.48
925 146.7 -85.817 -106.14
926 144.59 -83.153 -106.31
927 144.68 -80.764 -111.02
928 142.36 -78.705 -112.8
929 143.48 -78.499 -115.55
930 141.98 -77.791 -116.01
931 141.4 -78.576 -112.92
932 143.09 -77.762 -112.29
933 143.67 -78.113 -111.98
934 142.98 -78.362 -113.18
935 146.25 -80.726 -110.29
936 146.25 -80.726 -110.29
937 144.13 -77.905 -110.98
938 143.76 -75.655 -110.69
939 145.71 -73.879 -109.2
940 143.82 -75.293 -107.34
941 144.82 -77.199 -108.54
942 146.05 -75.921 -108.33
943 143.98 -74.955 -110.42
944 144.79 -74.303 -109.01
945 144.56 -78.256 -106.11
946 143.46 -78.823 -105.99
947 144.2 -77.221 -104.8
948 144.2 -77.221 -104.8
949 142.7 -76.966 -106.04
950 141.6 -78.662 -104.75
951 141.46 -79.182 -105.51
952 141.93 -77.848 -105.63
953 141.92 -80.635 -102.6
954 141.92 -80.635 -102.6
955 136.62 -82.565 -98.144
956 134.78 -82.594 -100.44
957 132.75 -82.571 -97.493
958 135.05 -83.745 -100.54
959 134.98 -81.92 -100.97
960 132.83 -78.718 -103.12
961 132.26 -78.868 -106.44
962 131.11 -77.32 -105.66
963 129.63 -77.83 -106.17
964 129.9 -78.776 -105.97
965 129.1 -79.536 -107.57
966 128.94 -83.488 -103.78
967 131.44 -84.43 -102.92
968 132.1 -84.574 -104.06
969 134.71 -85.297 -100.34
970 135.34 -88.051 -100.12
971 136.51 -85.59 -100.99
972 133.1 -87.876 -101.97
973 136.36 -84.945 -96.733
974 135.92 -82.724 -97.156
975 137.35 -81.701 -98.239
976 137.35 -81.701 -98.239
977 137.35 -81.701 -98.239
978 136.04 -81.798 -102.34
979 136.04 -79.646 -105.16
980 135.66 -80.684 -107.25
981 135.66 -80.684 -107.25
982 134.36 -81.144 -107.57
983 137.24 -82.637 -110.72
984 138.35 -87.117 -110
985 137.88 -86.875 -113.59
986 141.37 -84.698 -116.54
987 142.29 -81.802 -115.5
988 140.67 -82.004 -112.31
989 143.15 -81.502 -114.14
990 143.15 -81.502 -114.14
991 142.51 -81.214 -115.25
992 143.02 -81.519 -115.76
993 143.02 -81.519 -115.76
994 143.02 -81.519 -115.76
995 143.82 -82.905 -112.1
996 142.22 -79.819 -109.13
997 146.47 -81.095 -108.77
998 147.18 -78.531 -111.41
999 147.18 -78.531 -111.41
1000 148.84 -81.145 -106.24


==> network_pt.dat <==
1 0.83141 3.3649 2.0379
2 0.87609 3.6126 2.0179
3 -1.3761 -3.6575 5.7637
4 -2.0258 -2.2476 5.553
5 -0.42092 -2.7167 6.1037
6 -1.0221 -4.9427 7.2183
7 0.66056 -7.0839 10.022
8 0.81799 -9.6129 10.331
9 2.0657 -10.067 13.464
10 2.441 -10.096 20.954
11 1.2862 -11.607 31.995
12 1.1142 -14.419 43.753
13 0.90301 -17.68 57.315
14 2.6884 -20.744 66.661
15 3.7255 -26.043 76.496
16 4.0992 -30.542 84.118
17 2.6854 -33.968 88.785
18 3.2198 -39.043 93.573
19 7.9543 -41.169 99.883
20 8.3561 -47.441 106.76
21 11.452 -53.802 108.31
22 13.236 -58.782 110.3
23 15.381 -61.535 112.46
24 15.622 -63.164 115.1
25 18.827 -60.799 116.98
26 16.513 -62.326 120.88
27 15.876 -65.654 120.41
28 15.264 -69.06 122.85
29 16.953 -73.7 124.04
30 18.684 -75.934 125.26
31 18.684 -75.934 125.26
32 15.928 -77.179 126.43
33 11.939 -79.824 125.15
34 11.853 -81.759 125.93
35 11.853 -81.759 125.93
36 11.198 -83.829 123.62
37 11.472 -86.954 125.39
38 13.904 -89.048 128.81
39 13.654 -91.436 131.71
40 12.518 -92.987 128.26
41 12.342 -94.859 125.73
42 9.5312 -93.591 127.78
43 6.6292 -97.728 125.88
44 6.6292 -97.728 125.88
45 8.1635 -95.938 125.2
46 4.8909 -94.502 128.08
47 5.0697 -96.382 128.17
48 5.7021 -98.055 129.93
49 4.1438 -96.88 128
50 4.4661 -96.846 128.88
51 5.9161 -98.889 129.7
52 7.8401 -101.87 124.04
53 3.2568 -99.502 123.53
54 5.2031 -100.04 125.56
55 3.4842 -100.48 125.48
56 6.4115 -102.45 128.11
57 8.4508 -103.32 127.87
58 7.631 -102.97 126.49
59 10.737 -100.16 126.64
60 13.239 -95.781 125.53
61 13.433 -92.708 124.96
62 13.597 -94.549 125.17
63 11.49 -96.165 127.98
64 11.49 -96.165 127.98
65 -75.221 128.22 5.4471
66 -74.259 134.31 7.5824
67 12.497 -95.398 124.7
68 10.547 -98.675 123.83
69 14.244 -98.83 125.29
70 14.244 -98.83 125.29
71 12.428 -98.539 126.47
72 8.2377 -100.91 127.08
73 8.128 -103.21 128.14
74 9.8592 -104.94 128
75 9.9688 -102.57 125.86
76 13.303 -103.76 126.41
77 13.303 -103.76 126.41
78 16.489 -103.26 124.16
79 15.759 -101.98 126.43
80 15.932 -102.36 128.49
81 15.654 -100.19 128.97
82 17.165 -100.21 127.27
83 17.495 -98.467 127.93
84 16.642 -98.349 126.88
85 17.824 -97.226 126.16
86 18.839 -97.889 125.46
87 17.406 -99.951 123.64
88 17.406 -99.951 123.64
89 19.89 -98.952 124.38
90 23.844 -102.12 126.64
91 22.321 -100.77 125.26
92 21.512 -101.27 124.75
93 21.955 -103.15 126.94
94 23.749 -106.11 124.61
95 24.039 -106.89 127.74
96 27.72 -108.36 126.43
97 29.872 -107.82 126.63
98 33.13 -106.87 128.94
99 35.416 -102.45 123.83
100 37.459 -104.21 123.89
101 41.189 -102.76 128.27
102 42.182 -103.56 127.58
103 46.797 -102.88 127.97
104 49.087 -106.01 128.83
105 52.376 -103.87 131.53
106 52.376 -103.87 131.53
107 57.822 -105.74 132.92
108 58.599 -109.25 130.66
109 61.788 -111.06 128.63
110 62.513 -111.9 128.13
111 62.132 -110.1 130.06
112 65.912 -108.69 129.21
113 64.961 -108.38 133.76
114 64.961 -108.38 133.76
115 71.327 -107.5 131.27
116 75.214 -108.38 132.11
117 74.537 -108.15 132.1
118 76.759 -105.97 129.78
119 82.092 -106.39 128.11
120 85.467 -104.16 125.73
121 87.001 -104.73 125.98
122 89.437 -103.42 127.02
123 93.16 -103.3 126.38
124 92.88 -103.99 127.99
125 92.142 -103.87 129.58
126 92.221 -103.17 128.57
127 88.651 -102.33 126.63
128 86.861 -102.16 127.57
129 87.772 -104.3 128.93
130 89.506 -105.31 126.84
131 90.022 -104.11 124.3
132 91.63 -107.19 126.03
133 88.578 -108.56 127.41
134 88.578 -108.56 127.41
135 89.225 -106.43 131.4
136 88.576 -108.11 131.83
137 87.261 -105.58 133.41
138 86.277 -107.1 134.52
139 87.686 -104.65 133.05
140 87.205 -105.22 132.95
141 84.433 -102.71 132.74
142 85.072 -102.71 131.53
143 87.269 -104.35 133.69
144 90.026 -104.58 132.08
145 89.086 -103.2 127.87
146 90.742 -101.17 129.2
147 91.121 -103.96 128.25
148 86.292 -104.73 130.59
149 86.292 -104.73 130.59
150 85.376 -104.9 128.96
151 87.207 -103.67 126.99
152 89.747 -106.21 126.7
153 88.337 -104.16 128.38
154 89.105 -103.42 126.82
155 93.464 -98.956 126.88
156 96.827 -98.269 126.96
157 97.568 -100.51 129.78
158 98.904 -102.36 131.12
159 99.147 -100.65 133.07
160 95.786 -102.95 135.48
161 94.716 -100.18 136.42
162 94.716 -100.18 136.42
163 93.539 -102.85 137.99
164 92.996 -101.87 135.73
165 92.294 -101.81 137.08
166 91.915 -102.6 134.45
167 93.396 -105.21 133.95
168 93.909 -105.31 137.71
169 92.102 -104.65 140.03
170 94.853 -103.29 140.77
171 92.544 -101.39 141.46
172 92.364 -103.16 142.45
173 92.364 -103.16 142.45
174 94.57 -103.43 142.21
175 95.359 -104.31 145.04
176 96.087 -100.29 143.04
177 95.699 -101.27 139.44
178 98.714 -105.3 140.8
179 95.034 -105.28 140.23
180 94.199 -104.87 141.19
181 92.499 -103.08 139.44
182 92.499 -103.08 139.44
183 91.301 -103.24 139.37
184 93.009 -103.57 139.53
185 93.009 -103.57 139.53
186 93.404 -103.32 139.37
187 95.096 -102.43 139.02
188 95.862 -102.2 137.15
189 96.866 -103.42 136.92
190 98.108 -100.76 136.32
191 102.4 -99.746 135.46
192 102.18 -99.991 132.93
193 96.982 -99.524 133.41
194 96.982 -99.524 133.41
195 98.595 -98.482 132.19
196 100.86 -99.269 134.41
197 101.05 -99.884 133.73
198 99.292 -97.947 132.92
199 97.936 -100.25 133.89
200 97.936 -100.25 133.89
201 97.543 -98.6 136.73
202 95.135 -97.718 136.77
203 95.696 -98.842 134.23
204 99.934 -100.17 135.34
205 98.396 -100.83 136.11
206 99.429 -99.711 134.05
207 100.25 -97.342 132.31
208 100.28 -96.267 131.36
209 100.28 -96.267 131.36
210 98.877 -97.461 126.86
211 98.877 -97.461 126.86
212 95.644 -98.771 131.06
213 -96.107 129.88 85.8
214 -97.303 127.67 83.128
215 97.506 -100.02 131.72
216 95.685 -101.8 129.89
217 97.428 -98.553 129.4
218 96.477 -99.223 130.96
219 96.49 -98.667 131.83
220 97.995 -102.19 133.64
221 100.66 -100.33 134.5
222 98.606 -99.372 131.35
223 101.35 -103.51 136.98
224 103.69 -102.28 137.39
225 100.52 -101.55 139.26
226 99.269 -100.39 136.55
227 97.19 -101.61 134.55
228 99.635 -103.23 135.34
229 98.255 -106.2 137.17
230 100.04 -105.24 133.89
231 101.91 -108.43 131.03
232 104.93 -105.88 132.06
233 103.15 -105.22 130.18
234 105 -105.9 133.72
235 105.91 -107.05 134.71
236 107.19 -109.16 135.49
237 106.79 -109.31 130.88
238 106.84 -107.21 130.52
239 -105.1 137.76 82.309
240 102.8 -109.79 129.16
241 103.72 -111.92 132.09
242 104.68 -111.45 130.87
243 105.84 -112.68 129.13
244 107.83 -115.35 128.31
245 106.63 -115.05 127.49
246 106.38 -113.59 127.3
247 107.11 -115.66 127.15
248 108.01 -113.84 127.93
249 108.01 -113.84 127.93
250 109.5 -108.79 125.99
251 109.83 -111.25 127.07
252 112.3 -109.89 130.56
253 109.59 -113.2 130.15
254 109.15 -112.34 129.74
255 110.3 -114.77 131.36
256 105.78 -117.06 132
257 106.68 -116.31 133.06
258 106.68 -116.31 133.06
259 106.81 -113 133.74
260 109.43 -115.57 133.68
261 109.43 -115.57 133.68
262 -100.63 143.04 87.371
263 -100.63 143.04 87.371
264 112.12 -110.88 133.48
265 111.04 -110.52 135.36
266 109.46 -111.33 136.27
267 -97.087 148.87 95.315
268 108.79 -113.61 139.14
269 108.79 -113.61 139.14
270 109.19 -113.23 139.82
271 109.86 -111.83 133.88
272 106.16 -113.19 135.18
273 104.79 -115.14 133.03
274 109.27 -115.97 134.76
275 107.02 -115.48 137.18
276 106.74 -116.38 137.66
277 106.53 -116.7 138.16
278 107.45 -115.35 137.71
279 107.45 -115.35 137.71
280 105 -112.84 137.69
281 108.84 -112.5 135.96
282 107.1 -110.79 136.81
283 104.99 -109.47 136.48
284 105.65 -108.46 140.41
285 103.1 -109.03 141.38
286 101.79 -110.98 138.32
287 102.91 -111.48 137.17
288 102.91 -111.48 137.17
289 101.3 -107.73 135.15
290 101.04 -111.03 136.32
291 95.152 -113.49 136.35
292 -101.68 142.54 94.799
293 96.223 -113.32 135.02
294 96.249 -111.94 137.3
295 96.249 -111.94 137.3
296 96.719 -108.19 135.11
297 97.328 -106.73 135.47
298 96.187 -104.54 137.01
299 94.129 -108.8 137.43
300 95.091 -113.42 141.5
301 -105.05 137.68 100.41
302 -102.52 137.87 101.46
303 -102.52 137.87 101.46
304 -101.71 138.39 99.41
305 85.228 -112.09 140.23
306 85.885 -113.89 138.06
307 86.674 -113.81 140.63
308 -96.777 142.16 100.99
309 -97.107 140.53 99.312
310 -97.529 142.81 101.05
311 -96.044 144.93 100.36
312 -97.715 146.5 102.7
313 89.375 -109.82 144.75
314 -101.4 145.97 102.94
315 88.977 -110.13 142.05
316 87.43 -108.53 140.07
317 87.409 -110.52 143.7
318 87.409 -110.52 143.7
319 88.998 -112.77 144.61
320 88.395 -114.28 140.21
321 89.129 -114.81 142.34
322 89.129 -114.81 142.34
323 -104.98 140.16 99.087
324 -105.62 140.18 96.713
325 -105.62 140.18 96.713
326 -105.38 142.16 95.367
327 -101.57 140.22 94.123
328 88.499 -117.58 144.43
329 -102.88 139.03 91.981
330 -102.15 138.58 89.823
331 -100.12 134.54 90.658
332 -102.78 132.57 93.654
333 93.268 -115.29 145.16
334 93.14 -116.48 142.57
335 94.286 -115.31 141.17
336 93.112 -116.22 143.33
337 92.038 -118.28 143.1
338 94.678 -117.75 140.38
339 94.264 -122.49 138.37
340 95.61 -121.3 137.74
341 96.144 -120.42 137.48
342 96.62 -123.71 138.07
343 94.888 -125.13 138.29
344 -104.24 132.6 87.273
345 -105.24 133.71 86.698
346 -104.76 132 86.686
347 -106.25 132.07 84.622
348 88.602 -121.35 140.36
349 90.09 -123.64 143.66
350 91.181 -122.97 149.01
351 89.37 -120.92 145.62
352 90.773 -119.78 146.37
353 91.239 -119.59 145.31
354 90.507 -118.09 145.86
355 91.643 -111.75 145.11
356 -108.63 135.95 80.929
357 -108.63 135.95 80.929
358 -106.09 138.12 79.075
359 -106.7 137.45 78.217
360 -107.17 135.7 77.003
361 -107.17 135.7 77.003
362 93.041 -110.51 138.35
363 90.479 -110.93 137.92
364 89.149 -108.65 138.1
365 90.433 -111.06 138.64
366 90.433 -111.06 138.64
367 92.25 -109.13 133.11
368 92.421 -106.91 131.12
369 -98.342 134.02 77.807
370 -97.33 130.52 76.432
371 95.61 -107.98 131.14
372 99.84 -108.97 132.36
373 98.758 -106.36 133.53
374 102.79 -106.9 136.24
375 102.07 -105.65 134.78
376 -98.042 139.57 72.85
377 103.02 -107.26 133.93
378 102.02 -109.18 133.24
379 102.02 -109.18 133.24
380 102.09 -105.85 134.58
381 102.09 -105.85 134.58
382 102.09 -105.85 134.58
383 102.8 -102.7 134.84
384 105.03 -104.34 135.26
385 105.03 -104.34 135.26
386 104.37 -102.75 134.27
387 101.39 -103.69 134.73
388 102.76 -102.88 133.31
389 102.3 -103.01 134.84
390 102.3 -103.01 134.84
391 101.97 -106.21 135.95
392 101.97 -106.21 135.95
393 101.97 -106.21 135.95
394 99.617 -108.02 135.74
395 99.617 -108.02 135.74
396 100.24 -110.09 137.82
397 99.176 -109.24 139.29
398 97.912 -109.69 139.64
399 97.639 -112.35 140.83
400 94.224 -113.01 136.83
401 -98.667 130.94 86.882
402 93.089 -114.83 134.15
403 93.089 -114.83 134.15
404 91.863 -114.17 135.65
405 90.874 -115.96 136.29
406 94.03 -117.1 137.89
407 94.03 -117.1 137.89
408 96.128 -118.63 133.53
409 -104.27 136.22 89.815
410 95.347 -117.81 135.24
411 95.184 -113.61 138.38
412 97.126 -113.79 137.02
413 96.314 -111.46 138.89
414 99.32 -109.15 138.87
415 98.898 -110.57 139.16
416 99.299 -109.36 141.06
417 99.943 -106.18 144.38
418 101.51 -109.05 142.67
419 103.88 -108.56 140.25
420 101.81 -107.41 140.49
421 98.353 -107.96 141.04
422 97.982 -108.13 139.94
423 96.512 -111.12 139.52
424 96.47 -113.5 140.77
425 93.195 -114.37 141.41
426 93.873 -113.8 146.02
427 94.021 -111.77 146.2
428 -104.44 138.5 88.62
429 93.267 -112.03 148.41
430 96.984 -110.31 148.12
431 97.068 -111.56 149.13
432 96.701 -111.33 145.67
433 96.25 -111.63 144.9
434 94.059 -110.13 145.01
435 93.109 -112.15 148.18
436 94.931 -109.91 148.45
437 93.819 -109.31 149.43
438 -102.88 140.99 92.517
439 -103.55 140.22 93.89
440 -106.14 138.34 94.568
441 -107.28 139.51 91.445
442 -105.69 139.91 91.829
443 98.588 -111.63 153.58
444 96.477 -110.28 154.9
445 94.511 -108.73 152.19
446 94.511 -108.73 152.19
447 94.511 -108.73 152.19
448 95.335 -110.52 155.64
449 92.956 -115.92 156.15
450 92.12 -114.03 158.67
451 92.12 -114.03 158.67
452 90.849 -112.12 159.01
453 -106.1 138.94 95.53
454 -104.99 138.82 94.282
455 -108.46 137.63 95.346
456 -105.94 137.02 92.461
457 -105.86 136.3 92.586
458 -103.58 134.97 90.359
459 95.533 -104.24 155.79
460 97.463 -107.24 155.44
461 98.368 -109.32 154.55
462 98.76 -106.21 153.49
463 98.76 -106.21 153.49
464 100.33 -101.21 152.72
465 -101.17 136.73 94.964
466 99.945 -101.28 153.7
467 99.557 -99.21 157.89
468 103.09 -97.419 156.19
469 -106.74 130.8 101.3
470 -106.26 132.99 103.35
471 -109.37 133.85 104.48
472 -109.03 134 107.81
473 -105.74 132.58 105.9
474 -108.55 133.91 106.55
475 -106.02 136.85 104.73
476 -104.71 138.2 100.97
477 -104.71 138.2 100.97
478 97.872 -108.91 146.1
479 97.911 -110.62 142.86
480 99.947 -108.63 141.16
481 98.182 -109.5 138.96
482 99.883 -110.28 139.13
483 97.489 -109.49 139.58
484 97.162 -108.58 139.42
485 95.736 -108.7 140.31
486 -112.43 144.29 93.378
487 -115.02 143.06 96.203
488 95.229 -109.94 135.6
489 95.773 -108.63 135.45
490 96.351 -109.1 133.7
491 95.179 -109.41 132.21
492 -115.85 149.57 96.033
493 96.303 -110.16 130.43
494 96.166 -114.21 129.65
495 98.775 -111.25 129.17
496 103.28 -113.09 128.58
497 103.14 -112.05 130.18
498 -114.94 146.32 99.147
499 -112.66 143.86 100.52
500 104.84 -103.71 133.18
501 -112.66 143.86 100.52
502 104.83 -104.42 132.53
503 105.25 -103.11 132.87
504 104.46 -102.78 131.37
505 104.19 -106.55 131.52
506 104.19 -106.55 131.52
507 101.73 -109.25 131.88
508 95.699 -110.78 137.42
509 94.11 -112.86 136.84
510 95.131 -112.66 134.55
511 95.669 -114.31 131.91
512 98.445 -114.93 131.64
513 98.445 -114.93 131.64
514 97.165 -113.04 134.24
515 98.838 -113.89 132.42
516 99.262 -116.55 132.55
517 99.17 -116.88 133.06
518 96.134 -117.52 132.97
519 -105.01 143.92 97.859
520 -108.7 144.55 100.98
521 96.486 -116.01 132.09
522 97.843 -111.8 131.12
523 -110.2 143.33 102.58
524 -111.4 142.03 99.878
525 -111.4 142.03 99.878
526 97.843 -111.8 131.12
527 -110.6 143.7 99.222
528 -115.26 144.01 103.42
529 -115 140.84 101.94
530 -114.15 139.18 99.473
531 -113.82 138.39 96.77
532 -113.63 138.15 95.52
533 -112.8 136.97 95.258
534 -111.3 137.78 96.479
535 -112.42 136.36 96.146
536 103.07 -113.08 130.15
537 103.69 -112.76 130.75
538 103.69 -112.76 130.75
539 102.88 -113.87 131.81
540 101.94 -112.95 129.68
541 101.29 -111.83 131.97
542 -111.36 141.43 91.716
543 104.54 -113.49 133.45
544 105.98 -110.18 133.51
545 105.45 -109.97 132.23
546 -104.05 147.48 93.866
547 -101.59 146.61 94.318
548 -101.14 149.57 95.657
549 102.41 -107.43 138.8
550 102.01 -109.37 143.27
551 100.38 -113.17 144.75
552 100.38 -113.17 144.75
553 103.28 -109.65 144.6
554 100.74 -111.39 142.95
555 104.38 -111 142.89
556 105.63 -112.54 141.25
557 104.91 -113.59 139.85
558 102.53 -110.49 143.97
559 101.61 -111.89 144.75
560 103.93 -116.83 146.35
561 103.83 -115.41 145.66
562 100.66 -115.85 143.72
563 100.66 -115.85 143.72
564 100.66 -115.85 143.72
565 100.66 -115.85 143.72
566 100.68 -115.44 144.54
567 100.68 -115.44 144.54
568 101.84 -113.7 146
569 101.91 -112.77 146.35
570 97.838 -112.66 148.59
571 98.549 -113.12 148.51
572 -100.27 140.32 100.97
573 -96.889 138.78 97.809
574 -96.889 138.78 97.809
575 97.909 -114.66 145.66
576 -98.802 145.47 96.479
577 -98.207 143.76 94.886
578 -97.627 141.67 95.761
579 -99.159 143.55 93.992
580 -100.55 144.55 89.274
581 -103.3 142 87.891
582 -101.49 142.61 87.833
583 -100.69 142.15 85.107
584 -97.054 140.29 88.681
585 -99.487 142.51 87.073
586 -101.79 139.71 88.027
587 103.97 -110.55 146.65
588 -100.93 139.29 88.506
589 99.796 -109.75 148.16
590 -100.45 137.12 86.917
591 99.796 -109.75 148.16
592 94.75 -110.21 151.41
593 95.56 -112.45 151.74
594 -98.663 136.1 82.638
595 96.598 -112.17 153
596 96.436 -109.23 152.29
597 96.569 -109.46 153.93
598 99.991 -111.37 154.02
599 -98.583 138.39 82.589
600 -99.977 138.14 83.117
601 -103.19 136.83 84.998
602 -102.13 139.35 88.829
603 -102.18 141.72 87.12
604 100.99 -107.09 146.81
605 99.339 -107.29 144.01
606 100.72 -108.05 142.98
607 97.945 -105.47 142.71
608 96.615 -108.35 145.81
609 96.147 -106.7 149.09
610 94.842 -108.57 148.48
611 93.303 -107.31 148.21
612 94.349 -104.34 151.04
613 93.129 -101.89 151.71
614 93.129 -101.89 151.71
615 93.129 -101.89 151.71
616 93.416 -106.52 148.9
617 93.466 -107.73 148.94
618 90.243 -110.1 144.42
619 90.243 -110.1 144.42
620 92.319 -112.22 146.16
621 91.373 -113.63 146.97
622 92.97 -113.41 149.55
623 93.247 -113.09 147.93
624 91.284 -112.58 151.05
625 91.477 -110.76 148.29
626 95.141 -105.89 146.63
627 98.732 -105.49 146.83
628 94.917 -104.73 143.33
629 97.163 -104.02 144.88
630 96.485 -98.61 146.69
631 98.99 -99.901 147.18
632 98.863 -99.732 147.43
633 99.673 -100.71 147.22
634 98.189 -99.125 146.03
635 101.6 -100.16 144.72
636 -94.99 129.03 92.433
637 101.6 -100.16 144.72
638 99.88 -103.17 146.29
639 96.518 -104.42 145.83
640 96.814 -108.85 146.57
641 97.734 -107.69 146.33
642 94.647 -104 144.37
643 95.649 -105.85 141.15
644 94.118 -107.12 140.21
645 96.164 -107.4 138.48
646 92.456 -112.21 138.08
647 93.494 -112.89 136.16
648 91.756 -114.58 133.93
649 86.661 -116.68 135.89
650 86.661 -116.68 135.89
651 86.661 -116.68 135.89
652 85.294 -117.22 136.86
653 86.434 -117.15 137.68
654 -98.315 134.29 95.677
655 89.745 -117.79 135.02
656 -98.009 133.97 94.023
657 -100.82 133.75 94.654
658 92.062 -115.64 129.53
659 95.463 -114.16 128.98
660 -101.22 140.76 88.963
661 -99.278 139.5 86.833
662 91.758 -116.4 127.08
663 93.551 -115.12 130.06
664 93.971 -114.31 131.22
665 91.405 -115.85 131.03
666 91.53 -118.34 130.46
667 93.778 -118.35 132.24
668 96.222 -119.66 134.66
669 96.704 -117.67 135.18
670 99.445 -117.22 134.65
671 97.911 -118.04 134.02
672 99.119 -116.62 131.97
673 97.963 -116.55 134.66
674 94.514 -117.91 131.2
675 96.774 -115.83 133.41
676 99.051 -112.94 134.71
677 99.541 -112.87 135.04
678 98.595 -113.63 133.14
679 99.211 -113.15 133.16
680 100.21 -113.65 132.5
681 101.33 -116.67 133.24
682 102.24 -118.85 134.87
683 101.9 -118.95 133.12
684 102.91 -119.3 133.55
685 102.91 -119.3 133.55
686 105.54 -120.83 130.17
687 102.85 -120.82 130.35
688 103.43 -121.39 133.81
689 102.05 -118.21 136.15
690 99.163 -117.89 137.51
691 100.07 -117.11 135.31
692 98.945 -111.4 137.65
693 98.861 -110.86 139.43
694 95.837 -112.38 137.78
695 93.807 -109.63 138.99
696 -101.87 131.89 93.054
697 -99.355 134.09 92.701
698 -100.69 134.31 90.537
699 -99.48 132.75 94.738
700 -101.08 133.35 95.211
701 -102.54 131.35 99.145
702 -104.01 135.32 97.034
703 -104.51 136.56 97.97
704 -101.37 139.71 101.02
705 91.154 -106.5 136.47
706 89.871 -109.75 135.77
707 -103.63 139.89 96.503
708 -103.92 142.37 94.293
709 -105.23 141.33 95.764
710 -104.76 143.96 98.883
711 -106.03 147.8 96.919
712 -107.39 147.35 94.447
713 -104.12 147.53 91.921
714 -103.82 147.6 92.368
715 -104.89 150.38 92.997
716 -104.89 150.38 92.997
717 -104.82 151.1 93.964
718 94.848 -105.17 136.94
719 -107.02 147.49 92.849
720 -106.72 144.37 90.562
721 97.96 -104.18 132.82
722 -106.51 144.94 91.929
723 -106.88 143.3 92.334
724 100.33 -100.52 129.97
725 99.274 -99.852 131.31
726 96.388 -102.49 129.32
727 94.226 -104.14 131.43
728 94.67 -105.1 132.55
729 95.655 -101.81 132.2
730 97.35 -103.26 133.32
731 93.835 -102.44 131.75
732 94.816 -103.34 135.63
733 94.681 -103.03 136.47
734 96.752 -105.45 138.84
735 96.889 -104.61 137.58
736 94.309 -101.41 136.34
737 -104.44 140.62 95.79
738 94.053 -102.1 137.66
739 93.368 -102.06 135.84
740 93.647 -98.698 141.99
741 94.968 -98.639 141.38
742 95.204 -95.704 141.74
743 93.747 -94.272 140.42
744 97.511 -97.249 140.78
745 94.532 -93.906 141.45
746 94.966 -94.842 139.75
747 92.459 -96.496 143.07
748 92.459 -96.496 143.07
749 92.459 -96.496 143.07
750 92.459 -96.496 143.07
751 92.459 -96.496 143.07
752 92.459 -96.496 143.07
753 92.459 -96.496 143.07
754 94.011 -98.73 145.32
755 93.191 -97.634 145.92
756 -97.133 144.94 93.684
757 -99.107 144.55 90.005
758 -100.52 149.08 88.379
759 -101.02 149.35 88.473
760 -102.42 148.64 88.761
761 -103.41 150.49 90.895
762 -105.68 149.65 91.307
763 -107.18 147.55 92.684
764 -105.1 152.14 93.758
765 -105.07 151.66 93.582
766 -108.72 149.4 92.283
767 -108.72 149.4 92.283
768 -112.15 150.36 94.236
769 -111.74 150.2 91.468
770 -110.52 151.01 94.313
771 -110.41 150.48 92.604
772 -111.1 148.8 92.322
773 -110.35 147.06 94.596
774 94.556 -96.264 144.89
775 -111.16 143.94 96.84
776 -113.59 142.01 95.56
777 -113.59 142.01 95.56
778 -114.46 143.32 96.954
779 -114.46 143.32 96.954
780 -116.24 143.94 98.093
781 -115.22 142.83 94.433
782 -113.72 142.33 91.928
783 -113.25 142.56 95.08
784 -113.08 147.29 99.304
785 -111.34 147.74 98.974
786 -114.46 148.92 102
787 -114.23 146.04 100.38
788 -114.23 146.04 100.38
789 -117.76 147.1 99.367
790 -115.64 149.7 100.6
791 -112.13 150.87 102.01
792 -110.38 147.92 98.382
793 95.371 -100.91 141.82
794 -111.77 145.4 97.604
795 -111.06 144.86 96.621
796 -110.22 146.92 94.33
797 -115.62 147.72 94.007
798 -114.14 149.32 94.309
799 -114.98 150.19 97.032
800 -114.89 150.7 97.685
801 -112.23 149.6 96.281
802 95.917 -102.87 137.73
803 94.399 -104.69 138.06
804 95.103 -106.77 132.23
805 94.285 -107.79 128.13
806 -109.63 146.09 95.922
807 -109.87 148.41 92.482
808 -109.64 148.13 95.206
809 96.201 -107.43 130.75
810 -108.6 146.64 94.128
811 -108.6 146.64 94.128
812 -106.24 142.9 90.902
813 -107.39 142.3 91.646
814 -110.89 140.35 88.881
815 -110.89 140.35 88.881
816 -110.83 139.84 89.538
817 97.478 -105.8 130.97
818 96.571 -107.16 131.77
819 -108.73 138.83 91.818
820 -110.88 137.73 93.825
821 -110.88 137.73 93.825
822 -113.55 137.47 90.915
823 -115.43 138.62 94.286
824 -115.43 138.62 94.286
825 -112.01 138.27 91.858
826 98.328 -107.58 131.85
827 100.75 -108.24 134.41
828 102.01 -107.67 134.03
829 103.48 -111.53 131.9
830 103.31 -114.86 130.95
831 104.22 -119.84 129.21
832 105.3 -122.39 129.78
833 106.74 -121.65 131.49
834 107.69 -119.66 132.99
835 107.86 -119.33 134.03
836 106.57 -119.39 130.59
837 104.43 -120.71 129.86
838 103.39 -122.68 128.87
839 103.08 -121.08 130.75
840 -105.76 142.24 82.571
841 -106.33 140.17 85.448
842 100.4 -118.98 134.07
843 99.546 -117.56 130.1
844 102.18 -118.17 131.62
845 104.41 -119.34 132.04
846 100.78 -118.84 132.17
847 100.82 -115.65 134.97
848 103.6 -117.87 135.02
849 -105.43 138.56 79.488
850 -107.11 139.63 81.85
851 99.781 -117.46 137.28
852 98.094 -115.12 136.1
853 100.89 -113.72 138.56
854 101.86 -113.44 138.57
855 101.72 -117.11 143.73
856 99.431 -113.93 142.15
857 101.58 -115.48 141.68
858 -107.38 141.88 89.65
859 102.78 -114.51 144.31
860 103.81 -115.84 143.15
861 103.35 -118.9 140.99
862 101.18 -119.41 141.46
863 102 -121.14 142.16
864 102.44 -124.08 143.07
865 102.74 -122.38 141.39
866 104.27 -121.09 142.06
867 102.47 -121.97 141.11
868 102.47 -121.97 141.11
869 107.98 -122.8 139.94
870 107.98 -122.8 139.94
871 110.48 -119.97 141.65
872 110.48 -119.97 141.65
873 110.07 -119.97 139.93
874 110.88 -121.14 143.06
875 109.19 -119.84 146.03
876 107.92 -119.16 144.39
877 107.92 -119.16 144.39
878 106.47 -117.93 144.04
879 108.27 -118.08 143.47
880 108.79 -124.28 144.73
881 107.63 -124.37 141.21
882 106.97 -123.78 138.04
883 -114.04 134.01 91.21
884 -117.03 136.69 93.387
885 107.13 -124.56 137.69
886 106.33 -126.22 138.2
887 105.44 -124.62 138.6
888 100.61 -125.63 138.49
889 101.03 -125.66 139.51
890 101.63 -121.17 137.84
891 100.94 -121.22 134.07
892 99.152 -122.74 133.62
893 98.533 -123.55 133.23
894 99.504 -124.58 133.49
895 -114.83 132.43 100.99
896 100.78 -123.45 133.55
897 97.744 -125.2 137.67
898 95.226 -125.15 140.99
899 -114.25 135.09 103.87
900 -112.86 133 107.75
901 -110.66 132.71 111.16
902 96.055 -129.17 141.21
903 97.454 -126.83 138.41
904 98.243 -121.33 137.73
905 93.404 -121 140.86
906 96.426 -121.61 135.55
907 93.54 -122.07 133.75
908 93.54 -122.07 133.75
909 95.375 -119.5 133.68
910 92.846 -121.41 135.49
911 92.271 -119.48 134.89
912 95.661 -117.67 137.51
913 95.396 -116.15 137.56
914 96.066 -114.82 138.97
915 96.906 -113.53 138.47
916 95.986 -111.95 138.3
917 -110.49 129.97 108.52
918 -111.11 129.95 111.78
919 -107 129.94 109.89
920 -102.58 130.17 106.67
921 -101.89 133.1 108.13
922 -103.23 132.23 104.94
923 -103.23 132.23 104.94
924 -104.66 134.85 103.23
925 -103.94 136.48 100.15
926 -105.94 132.92 96.176
927 -103.73 133.9 94.818
928 -103.73 133.9 94.818
929 -106.84 132.39 99.012
930 -107.33 133.14 96.656
931 -107.33 133.14 96.656
932 -105.13 131.79 98.761
933 -104.39 132.2 99.835
934 -106.33 133.82 99.936
935 -104.66 134.07 98.271
936 -106.02 132.87 97.462
937 -106.02 132.87 97.462
938 93.807 -109.42 141.99
939 -108.01 131.7 95.62
940 -109.68 129.51 94.912
941 -108.92 126.23 93.936
942 92.304 -111.43 139.41
943 -111.36 130.92 93.209
944 -111.5 128.19 94.011
945 -112.33 129.03 96.637
946 -113.53 128.66 95.394
947 -113.53 128.66 95.394
948 -112.42 128.31 93.867
949 91.28 -106.52 141.56
950 94.257 -104.11 143.45
951 93.442 -105.54 142.01
952 92.711 -102.13 141.56
953 96.095 -103.18 141.29
954 94.626 -102.34 141.25
955 92.481 -102.29 139.46
956 91.174 -104.47 139.45
957 91.735 -103.51 141.11
958 -109.38 128.04 95.634
959 -109.38 128.04 95.634
960 94.914 -101.7 141.94
961 95.238 -102.07 141.47
962 -108.44 128.95 96.364
963 -111.62 131.17 94.374
964 -110.33 132.39 96.593
965 95.446 -104.74 142.66
966 100.17 -102.52 143.21
967 100.17 -102.52 143.21
968 97.038 -104.03 141.14
969 99.81 -106.34 141.85
970 97.871 -106.64 140.82
971 99.171 -104.98 140.17
972 99.171 -104.98 140.17
973 -104.93 129.78 91.439
974 -103.13 130.37 90.911
975 97.014 -102.13 139.81
976 97.16 -102.53 140.55
977 96.942 -101.76 142.09
978 97.672 -104.69 145
979 99.695 -108.07 146.86
980 97.968 -105.47 148.88
981 97.968 -105.47 148.88
982 95.012 -107.63 147.81
983 94.195 -106.82 145.42
984 91.502 -106.89 141.57
985 93.791 -108.93 140.69
986 93.791 -108.93 140.69
987 90.15 -108.31 140.64
988 90.15 -108.31 140.64
989 98.606 126.26 -100.3
990 99.265 129.95 -101.07
991 99.548 128.98 -102.1
992 98.349 129.27 -104.41
993 96.487 127.33 -102.72
994 87.016 -110.38 140.68
995 85.428 -110.41 138.95
996 88.093 -109.66 140.31
997 88.093 -109.66 140.31
998 103.67 136.13 -100.51
999 102.29 136.03 -100.69
1000 84.276 -106.39 141.9

